The Effect of Noise Correlation on MMSE Channel Estimation in One-Bit Quantized Systems

This paper analyzes the impact of spatially correlated additive noise on the minimum mean-square error (MMSE) estimation of multiple-input multiple-output (MIMO) channels from one-bit quantized observations. Although additive noise can be correlated in practical scenarios, e.g., due to jamming, clutter, or other external disturbances, the effect of such correlation on the MMSE channel estimator in this setting remains unexplored in prior work. Against this backdrop, we derive a novel analytical expression for the general MIMO MMSE channel estimator, which is inherently nonlinear in one-bit observations, and accommodates arbitrary channel and noise correlation structures. To further characterize the impact of noise correlation, we subsequently specialize the general MMSE expression to certain tractable multi antenna configurations in which both the channel and the noise assume single-parameter constant correlation structures. Our analyses reveal nontrivial, noise-correlation-induced scenarios in which the estimator remains linear despite non-zero channel and noise correlation parameters. Moreover, the results indicate that, at low-to-medium signal-to-noise ratio, noise correlation improves the MMSE performance when channels are uncorrelated, but degrades performance when channels are strongly correlated.

==> MMSE_n2_phase3D.dat <==
-3.14159265358979	-3.14159265358979	0.472660085492027
-3.14159265358979	-2.9845130209103	0.471401380331591
-3.14159265358979	-2.82743338823081	0.46771934887807
-3.14159265358979	-2.67035375555132	0.461873334968186
-3.14159265358979	-2.51327412287183	0.454232375032514
-3.14159265358979	-2.35619449019234	0.445214069126643
-3.14159265358979	-2.19911485751286	0.435237695069697
-3.14159265358979	-2.04203522483337	0.424696237796891
-3.14159265358979	-1.88495559215388	0.413942662450269
-3.14159265358979	-1.72787595947439	0.403284215381461
-3.14159265358979	-1.5707963267949	0.392980691532117
-3.14159265358979	-1.41371669411541	0.383244985980108
-3.14159265358979	-1.25663706143592	0.374245572077238
-3.14159265358979	-1.09955742875643	0.366110848860334
-3.14159265358979	-0.942477796076938	0.358935032566893
-3.14159265358979	-0.785398163397448	0.352784888119961
-3.14159265358979	-0.628318530717959	0.3477064036635
-3.14159265358979	-0.471238898038469	0.343730603341452
-3.14159265358979	-0.314159265358979	0.34087800645263
-3.14159265358979	-0.15707963267949	0.339161627319104
-3.14159265358979	0	0.338588721528603
-3.14159265358979	0.15707963267949	0.339161627319104
-3.14159265358979	0.314159265358979	0.34087800645263
-3.14159265358979	0.471238898038469	0.343730603341452
-3.14159265358979	0.628318530717959	0.3477064036635
-3.14159265358979	0.785398163397448	0.352784888119961
-3.14159265358979	0.942477796076938	0.358935032566893
-3.14159265358979	1.09955742875643	0.366110848860334
-3.14159265358979	1.25663706143592	0.374245572077238
-3.14159265358979	1.41371669411541	0.383244985980108
-3.14159265358979	1.5707963267949	0.392980691532117
-3.14159265358979	1.72787595947439	0.403284215381461
-3.14159265358979	1.88495559215388	0.413942662450269
-3.14159265358979	2.04203522483337	0.424696237796891
-3.14159265358979	2.19911485751286	0.435237695069697
-3.14159265358979	2.35619449019234	0.445214069126643
-3.14159265358979	2.51327412287183	0.454232375032514
-3.14159265358979	2.67035375555132	0.461873334968185
-3.14159265358979	2.82743338823081	0.46771934887807
-3.14159265358979	2.9845130209103	0.471401380331591
-3.14159265358979	3.14159265358979	0.472660085492027
-2.9845130209103	-3.14159265358979	0.468751564411259
-2.9845130209103	-2.9845130209103	0.46542226924222
-2.9845130209103	-2.82743338823081	0.459989667291861
-2.9845130209103	-2.67035375555132	0.452802512764366
-2.9845130209103	-2.51327412287183	0.444250220213406
-2.9845130209103	-2.35619449019234	0.434720688551704
-2.9845130209103	-2.19911485751286	0.424577617965853
-2.9845130209103	-2.04203522483337	0.414151094580094
-2.9845130209103	-1.88495559215388	0.403734482412885
-2.9845130209103	-1.72787595947439	0.393583466595213
-2.9845130209103	-1.5707963267949	0.383915763955429
-2.9845130209103	-1.41371669411541	0.374911499581362
-2.9845130209103	-1.25663706143592	0.366714700424835
-2.9845130209103	-1.09955742875643	0.359436192660062
-2.9845130209103	-0.942477796076938	0.35315777940864
-2.9845130209103	-0.785398163397448	0.347937196290766
-2.9845130209103	-0.628318530717959	0.343813158937139
-2.9845130209103	-0.471238898038469	0.340809873176994
-2.9845130209103	-0.314159265358979	0.338940615841821
-2.9845130209103	-0.15707963267949	0.338210294403222
-2.9845130209103	0	0.338617135056595
-2.9845130209103	0.15707963267949	0.340153747488054
-2.9845130209103	0.314159265358979	0.342807745663935
-2.9845130209103	0.471238898038469	0.346561902923243
-2.9845130209103	0.628318530717959	0.351393568850985
-2.9845130209103	0.785398163397448	0.35727288243838
-2.9845130209103	0.942477796076938	0.364159285292536
-2.9845130209103	1.09955742875643	0.371996037486451
-2.9845130209103	1.25663706143592	0.380702861807922
-2.9845130209103	1.41371669411541	0.390167388088733
-2.9845130209103	1.5707963267949	0.400236552640512
-2.9845130209103	1.72787595947439	0.410709331506
-2.9845130209103	1.88495559215388	0.421332066474064
-2.9845130209103	2.04203522483337	0.431797330727526
-2.9845130209103	2.19911485751286	0.441747187054548
-2.9845130209103	2.35619449019234	0.450782316579515
-2.9845130209103	2.51327412287183	0.458479978774348
-2.9845130209103	2.67035375555132	0.464425105523646
-2.9845130209103	2.82743338823081	0.468257231716114
-2.9845130209103	2.9845130209103	0.469728053592722
-2.9845130209103	3.14159265358979	0.468751564411259
-2.82743338823081	-3.14159265358979	0.458758472928986
-2.82743338823081	-2.9845130209103	0.453732458452116
-2.82743338823081	-2.82743338823081	0.447080175494237
-2.82743338823081	-2.67035375555132	0.439161368143231
-2.82743338823081	-2.51327412287183	0.430322228317193
-2.82743338823081	-2.35619449019234	0.420879577813492
-2.82743338823081	-2.19911485751286	0.411119574386401
-2.82743338823081	-2.04203522483337	0.40130080329341
-2.82743338823081	-1.88495559215388	0.39165637072403
-2.82743338823081	-1.72787595947439	0.382393870492139
-2.82743338823081	-1.5707963267949	0.373694095198055
-2.82743338823081	-1.41371669411541	0.36570976497419
-2.82743338823081	-1.25663706143592	0.358565232230568
-2.82743338823081	-1.09955742875643	0.352357590979608
-2.82743338823081	-0.942477796076938	0.34715911056469
-2.82743338823081	-0.785398163397448	0.343020550929096
-2.82743338823081	-0.628318530717959	0.33997476377818
-2.82743338823081	-0.471238898038469	0.338040041881259
-2.82743338823081	-0.314159265358979	0.337222886234595
-2.82743338823081	-0.15707963267949	0.337520116938244
-2.82743338823081	0	0.338920452553424
-2.82743338823081	0.15707963267949	0.341405746544887
-2.82743338823081	0.314159265358979	0.344951969637417
-2.82743338823081	0.471238898038469	0.349529791625234
-2.82743338823081	0.628318530717959	0.355104325491041
-2.82743338823081	0.785398163397448	0.361633368554196
-2.82743338823081	0.942477796076938	0.369063441114869
-2.82743338823081	1.09955742875643	0.377323189002868
-2.82743338823081	1.25663706143592	0.38631431049923
-2.82743338823081	1.41371669411541	0.39590098725663
-2.82743338823081	1.5707963267949	0.405899599964212
-2.82743338823081	1.72787595947439	0.416070995311406
-2.82743338823081	1.88495559215388	0.426117574085068
-2.82743338823081	2.04203522483337	0.43568713128355
-2.82743338823081	2.19911485751286	0.444385121542589
-2.82743338823081	2.35619449019234	0.451797166179501
-2.82743338823081	2.51327412287183	0.457523672312772
-2.82743338823081	2.67035375555132	0.461226575040384
-2.82743338823081	2.82743338823081	0.462682157562407
-2.82743338823081	2.9845130209103	0.461824439929855
-2.82743338823081	3.14159265358979	0.458758472928986
-2.67035375555132	-3.14159265358979	0.446258737036081
-2.67035375555132	-2.9845130209103	0.439910865609542
-2.67035375555132	-2.82743338823081	0.432412905158098
-2.67035375555132	-2.67035375555132	0.424101299247427
-2.67035375555132	-2.51327412287183	0.415268295631272
-2.67035375555132	-2.35619449019234	0.40616338936197
-2.67035375555132	-2.19911485751286	0.397004070340283
-2.67035375555132	-2.04203522483337	0.387985949933787
-2.67035375555132	-1.88495559215388	0.379288163879008
-2.67035375555132	-1.72787595947439	0.371074247585333
-2.67035375555132	-1.5707963267949	0.363490399742711
-2.67035375555132	-1.41371669411541	0.356663091023367
-2.67035375555132	-1.25663706143592	0.350697350415291
-2.67035375555132	-1.09955742875643	0.345676338853212
-2.67035375555132	-0.942477796076938	0.341662228158963
-2.67035375555132	-0.785398163397448	0.338698022743257
-2.67035375555132	-0.628318530717959	0.336809810170936
-2.67035375555132	-0.471238898038469	0.336008979108551
-2.67035375555132	-0.314159265358979	0.336294132720438
-2.67035375555132	-0.15707963267949	0.337652657058701
-2.67035375555132	0	0.340062077651719
-2.67035375555132	0.15707963267949	0.343491375519484
-2.67035375555132	0.314159265358979	0.347902301191012
-2.67035375555132	0.471238898038469	0.353250441506289
-2.67035375555132	0.628318530717959	0.359485436606206
-2.67035375555132	0.785398163397448	0.366549445404843
-2.67035375555132	0.942477796076938	0.37437288855966
-2.67035375555132	1.09955742875643	0.382866831419835
-2.67035375555132	1.25663706143592	0.391912202430873
-2.67035375555132	1.41371669411541	0.401347288015656
-2.67035375555132	1.5707963267949	0.410956261889504
-2.67035375555132	1.72787595947439	0.420462380137458
-2.67035375555132	1.88495559215388	0.429529491831455
-2.67035375555132	2.04203522483337	0.437774674070429
-2.67035375555132	2.19911485751286	0.444793473850613
-2.67035375555132	2.35619449019234	0.45019762682422
-2.67035375555132	2.51327412287183	0.453662601392441
-2.67035375555132	2.67035375555132	0.4549777745341
-2.67035375555132	2.82743338823081	0.454085990481431
-2.67035375555132	2.9845130209103	0.451096141181439
-2.67035375555132	3.14159265358979	0.446258737036081
-2.51327412287183	-3.14159265358979	0.434246811952579
-2.51327412287183	-2.9845130209103	0.426850753430445
-2.51327412287183	-2.82743338823081	0.418714482141243
-2.51327412287183	-2.67035375555132	0.410144063832382
-2.51327412287183	-2.51327412287183	0.401388375609248
-2.51327412287183	-2.35619449019234	0.392648237842356
-2.51327412287183	-2.19911485751286	0.384091512948489
-2.51327412287183	-2.04203522483337	0.375866105465389
-2.51327412287183	-1.88495559215388	0.368107496765363
-2.51327412287183	-1.72787595947439	0.360941050816324
-2.51327412287183	-1.5707963267949	0.354480955635449
-2.51327412287183	-1.41371669411541	0.348827823125771
-2.51327412287183	-1.25663706143592	0.344066428446451
-2.51327412287183	-1.09955742875643	0.340264362528246
-2.51327412287183	-0.942477796076938	0.337471764478442
-2.51327412287183	-0.785398163397448	0.335721900615169
-2.51327412287183	-0.628318530717959	0.33503218772368
-2.51327412287183	-0.471238898038469	0.335405292829455
-2.51327412287183	-0.314159265358979	0.336830113735861
-2.51327412287183	-0.15707963267949	0.339282660632421
-2.51327412287183	0	0.342727019718771
-2.51327412287183	0.15707963267949	0.34711660227616
-2.51327412287183	0.314159265358979	0.35239572133763
-2.51327412287183	0.471238898038469	0.358501199239464
-2.51327412287183	0.628318530717959	0.365363261633954
-2.51327412287183	0.785398163397448	0.372904558759667
-2.51327412287183	0.942477796076938	0.381035993628748
-2.51327412287183	1.09955742875643	0.389648404986313
-2.51327412287183	1.25663706143592	0.398600279233715
-2.51327412287183	1.41371669411541	0.407703526410882
-2.51327412287183	1.5707963267949	0.416711455471535
-2.51327412287183	1.72787595947439	0.425314469190605
-2.51327412287183	1.88495559215388	0.433148706570954
-2.51327412287183	2.04203522483337	0.439820585868794
-2.51327412287183	2.19911485751286	0.444946504082277
-2.51327412287183	2.35619449019234	0.448202667523835
-2.51327412287183	2.51327412287183	0.449375716187972
-2.51327412287183	2.67035375555132	0.448401341991858
-2.51327412287183	2.82743338823081	0.445377812472742
-2.51327412287183	2.9845130209103	0.44054699240941
-2.51327412287183	3.14159265358979	0.434246811952579
-2.35619449019234	-3.14159265358979	0.424288740244204
-2.35619449019234	-2.9845130209103	0.416022183896408
-2.35619449019234	-2.82743338823081	0.40736034460977
-2.35619449019234	-2.67035375555132	0.398579443336634
-2.35619449019234	-2.51327412287183	0.389895351709063
-2.35619449019234	-2.35619449019234	0.381475243810663
-2.35619449019234	-2.19911485751286	0.373453030887683
-2.35619449019234	-2.04203522483337	0.365942636422783
-2.35619449019234	-1.88495559215388	0.359046410298746
-2.35619449019234	-1.72787595947439	0.352858659635478
-2.35619449019234	-1.5707963267949	0.347465696278801
-2.35619449019234	-1.41371669411541	0.342944118458487
-2.35619449019234	-1.25663706143592	0.339358713571868
-2.35619449019234	-1.09955742875643	0.336760800533584
-2.35619449019234	-0.942477796076938	0.335187285792251
-2.35619449019234	-0.785398163397448	0.334660322419359
-2.35619449019234	-0.628318530717959	0.335187285792251
-2.35619449019234	-0.471238898038469	0.336760800533584
-2.35619449019234	-0.314159265358979	0.339358713571868
-2.35619449019234	-0.15707963267949	0.342944118458487
-2.35619449019234	0	0.347465696278801
-2.35619449019234	0.15707963267949	0.352858659635478
-2.35619449019234	0.314159265358979	0.359046410298746
-2.35619449019234	0.471238898038469	0.365942636422783
-2.35619449019234	0.628318530717959	0.373453030887683
-2.35619449019234	0.785398163397448	0.381475243810663
-2.35619449019234	0.942477796076938	0.389895351709063
-2.35619449019234	1.09955742875643	0.398579443336634
-2.35619449019234	1.25663706143592	0.40736034460977
-2.35619449019234	1.41371669411541	0.416022183896407
-2.35619449019234	1.5707963267949	0.424288740244204
-2.35619449019234	1.72787595947439	0.43182355437695
-2.35619449019234	1.88495559215388	0.438248557092272
-2.35619449019234	2.04203522483337	0.443182781387936
-2.35619449019234	2.19911485751286	0.446295252107513
-2.35619449019234	2.35619449019234	0.447359599047348
-2.35619449019234	2.51327412287183	0.446295252107513
-2.35619449019234	2.67035375555132	0.443182781387936
-2.35619449019234	2.82743338823081	0.438248557092272
-2.35619449019234	2.9845130209103	0.43182355437695
-2.35619449019234	3.14159265358979	0.424288740244204
-2.19911485751286	-3.14159265358979	0.416711455471535
-2.19911485751286	-2.9845130209103	0.407703526410883
-2.19911485751286	-2.82743338823081	0.398600279233715
-2.19911485751286	-2.67035375555132	0.389648404986313
-2.19911485751286	-2.51327412287183	0.381035993628748
-2.19911485751286	-2.35619449019234	0.372904558759668
-2.19911485751286	-2.19911485751286	0.365363261633954
-2.19911485751286	-2.04203522483337	0.358501199239464
-2.19911485751286	-1.88495559215388	0.35239572133763
-2.19911485751286	-1.72787595947439	0.347116602276159
-2.19911485751286	-1.5707963267949	0.342727019718771
-2.19911485751286	-1.41371669411541	0.33928266063242
-2.19911485751286	-1.25663706143592	0.336830113735861
-2.19911485751286	-1.09955742875643	0.335405292829455
-2.19911485751286	-0.942477796076938	0.335032187723679
-2.19911485751286	-0.785398163397448	0.335721900615169
-2.19911485751286	-0.628318530717959	0.337471764478442
-2.19911485751286	-0.471238898038469	0.340264362528246
-2.19911485751286	-0.314159265358979	0.344066428446451
-2.19911485751286	-0.15707963267949	0.348827823125772
-2.19911485751286	0	0.354480955635449
-2.19911485751286	0.15707963267949	0.360941050816324
-2.19911485751286	0.314159265358979	0.368107496765363
-2.19911485751286	0.471238898038469	0.375866105465389
-2.19911485751286	0.628318530717959	0.384091512948489
-2.19911485751286	0.785398163397448	0.392648237842356
-2.19911485751286	0.942477796076938	0.401388375609248
-2.19911485751286	1.09955742875643	0.410144063832382
-2.19911485751286	1.25663706143592	0.418714482141243
-2.19911485751286	1.41371669411541	0.426850753430445
-2.19911485751286	1.5707963267949	0.434246811952579
-2.19911485751286	1.72787595947439	0.44054699240941
-2.19911485751286	1.88495559215388	0.445377812472742
-2.19911485751286	2.04203522483337	0.448401341991859
-2.19911485751286	2.19911485751286	0.449375716187972
-2.19911485751286	2.35619449019234	0.448202667523835
-2.19911485751286	2.51327412287183	0.444946504082277
-2.19911485751286	2.67035375555132	0.439820585868793
-2.19911485751286	2.82743338823081	0.433148706570954
-2.19911485751286	2.9845130209103	0.425314469190605
-2.19911485751286	3.14159265358979	0.416711455471535
-2.04203522483337	-3.14159265358979	0.410956261889504
-2.04203522483337	-2.9845130209103	0.401347288015656
-2.04203522483337	-2.82743338823081	0.391912202430873
-2.04203522483337	-2.67035375555132	0.382866831419835
-2.04203522483337	-2.51327412287183	0.37437288855966
-2.04203522483337	-2.35619449019234	0.366549445404842
-2.04203522483337	-2.19911485751286	0.359485436606206
-2.04203522483337	-2.04203522483337	0.353250441506289
-2.04203522483337	-1.88495559215388	0.347902301191012
-2.04203522483337	-1.72787595947439	0.343491375519485
-2.04203522483337	-1.5707963267949	0.340062077651719
-2.04203522483337	-1.41371669411541	0.337652657058701
-2.04203522483337	-1.25663706143592	0.336294132720438
-2.04203522483337	-1.09955742875643	0.336008979108551
-2.04203522483337	-0.942477796076938	0.336809810170936
-2.04203522483337	-0.785398163397448	0.338698022743257
-2.04203522483337	-0.628318530717959	0.341662228158963
-2.04203522483337	-0.471238898038469	0.345676338853212
-2.04203522483337	-0.314159265358979	0.350697350415291
-2.04203522483337	-0.15707963267949	0.356663091023367
-2.04203522483337	0	0.363490399742711
-2.04203522483337	0.15707963267949	0.371074247585333
-2.04203522483337	0.314159265358979	0.379288163879008
-2.04203522483337	0.471238898038469	0.387985949933787
-2.04203522483337	0.628318530717959	0.397004070340283
-2.04203522483337	0.785398163397448	0.40616338936197
-2.04203522483337	0.942477796076938	0.415268295631272
-2.04203522483337	1.09955742875643	0.424101299247427
-2.04203522483337	1.25663706143592	0.432412905158098
-2.04203522483337	1.41371669411541	0.439910865609542
-2.04203522483337	1.5707963267949	0.44625873703608
-2.04203522483337	1.72787595947439	0.451096141181439
-2.04203522483337	1.88495559215388	0.454085990481431
-2.04203522483337	2.04203522483337	0.4549777745341
-2.04203522483337	2.19911485751286	0.45366260139244
-2.04203522483337	2.35619449019234	0.45019762682422
-2.04203522483337	2.51327412287183	0.444793473850613
-2.04203522483337	2.67035375555132	0.437774674070429
-2.04203522483337	2.82743338823081	0.429529491831455
-2.04203522483337	2.9845130209103	0.420462380137458
-2.04203522483337	3.14159265358979	0.410956261889504
-1.88495559215388	-3.14159265358979	0.405899599964212
-1.88495559215388	-2.9845130209103	0.39590098725663
-1.88495559215388	-2.82743338823081	0.38631431049923
-1.88495559215388	-2.67035375555132	0.377323189002868
-1.88495559215388	-2.51327412287183	0.369063441114869
-1.88495559215388	-2.35619449019234	0.361633368554196
-1.88495559215388	-2.19911485751286	0.355104325491041
-1.88495559215388	-2.04203522483337	0.349529791625234
-1.88495559215388	-1.88495559215388	0.344951969637417
-1.88495559215388	-1.72787595947439	0.341405746544887
-1.88495559215388	-1.5707963267949	0.338920452553424
-1.88495559215388	-1.41371669411541	0.337520116938244
-1.88495559215388	-1.25663706143592	0.337222886234595
-1.88495559215388	-1.09955742875643	0.338040041881258
-1.88495559215388	-0.942477796076938	0.33997476377818
-1.88495559215388	-0.785398163397448	0.343020550929096
-1.88495559215388	-0.628318530717959	0.34715911056469
-1.88495559215388	-0.471238898038469	0.352357590979608
-1.88495559215388	-0.314159265358979	0.358565232230568
-1.88495559215388	-0.15707963267949	0.36570976497419
-1.88495559215388	0	0.373694095198055
-1.88495559215388	0.15707963267949	0.382393870492139
-1.88495559215388	0.314159265358979	0.39165637072403
-1.88495559215388	0.471238898038469	0.40130080329341
-1.88495559215388	0.628318530717959	0.411119574386401
-1.88495559215388	0.785398163397448	0.420879577813492
-1.88495559215388	0.942477796076938	0.430322228317192
-1.88495559215388	1.09955742875643	0.439161368143231
-1.88495559215388	1.25663706143592	0.447080175494237
-1.88495559215388	1.41371669411541	0.453732458452116
-1.88495559215388	1.5707963267949	0.458758472928986
-1.88495559215388	1.72787595947439	0.461824439929855
-1.88495559215388	1.88495559215388	0.462682157562407
-1.88495559215388	2.04203522483337	0.461226575040384
-1.88495559215388	2.19911485751286	0.457523672312772
-1.88495559215388	2.35619449019234	0.451797166179501
-1.88495559215388	2.51327412287183	0.444385121542589
-1.88495559215388	2.67035375555132	0.43568713128355
-1.88495559215388	2.82743338823081	0.426117574085068
-1.88495559215388	2.9845130209103	0.416070995311406
-1.88495559215388	3.14159265358979	0.405899599964212
-1.72787595947439	-3.14159265358979	0.400236552640512
-1.72787595947439	-2.9845130209103	0.390167388088733
-1.72787595947439	-2.82743338823081	0.380702861807922
-1.72787595947439	-2.67035375555132	0.371996037486451
-1.72787595947439	-2.51327412287183	0.364159285292536
-1.72787595947439	-2.35619449019234	0.35727288243838
-1.72787595947439	-2.19911485751286	0.351393568850984
-1.72787595947439	-2.04203522483337	0.346561902923243
-1.72787595947439	-1.88495559215388	0.342807745663935
-1.72787595947439	-1.72787595947439	0.340153747488053
-1.72787595947439	-1.5707963267949	0.338617135056595
-1.72787595947439	-1.41371669411541	0.338210294403221
-1.72787595947439	-1.25663706143592	0.338940615841821
-1.72787595947439	-1.09955742875643	0.340809873176994
-1.72787595947439	-0.942477796076938	0.343813158937139
-1.72787595947439	-0.785398163397448	0.347937196290766
-1.72787595947439	-0.628318530717959	0.35315777940864
-1.72787595947439	-0.471238898038469	0.359436192660062
-1.72787595947439	-0.314159265358979	0.366714700424835
-1.72787595947439	-0.15707963267949	0.374911499581362
-1.72787595947439	0	0.383915763955429
-1.72787595947439	0.15707963267949	0.393583466595213
-1.72787595947439	0.314159265358979	0.403734482412884
-1.72787595947439	0.471238898038469	0.414151094580094
-1.72787595947439	0.628318530717959	0.424577617965852
-1.72787595947439	0.785398163397448	0.434720688551704
-1.72787595947439	0.942477796076938	0.444250220213407
-1.72787595947439	1.09955742875643	0.452802512764366
-1.72787595947439	1.25663706143592	0.459989667291861
-1.72787595947439	1.41371669411541	0.46542226924222
-1.72787595947439	1.5707963267949	0.46875156441126
-1.72787595947439	1.72787595947439	0.469728053592722
-1.72787595947439	1.88495559215388	0.468257231716114
-1.72787595947439	2.04203522483337	0.464425105523646
-1.72787595947439	2.19911485751286	0.458479978774349
-1.72787595947439	2.35619449019234	0.450782316579515
-1.72787595947439	2.51327412287183	0.441747187054548
-1.72787595947439	2.67035375555132	0.431797330727526
-1.72787595947439	2.82743338823081	0.421332066474063
-1.72787595947439	2.9845130209103	0.410709331506
-1.72787595947439	3.14159265358979	0.400236552640512
-1.5707963267949	-3.14159265358979	0.392980691532117
-1.5707963267949	-2.9845130209103	0.383244985980108
-1.5707963267949	-2.82743338823081	0.374245572077238
-1.5707963267949	-2.67035375555132	0.366110848860334
-1.5707963267949	-2.51327412287183	0.358935032566893
-1.5707963267949	-2.35619449019234	0.352784888119961
-1.5707963267949	-2.19911485751286	0.3477064036635
-1.5707963267949	-2.04203522483337	0.343730603341452
-1.5707963267949	-1.88495559215388	0.34087800645263
-1.5707963267949	-1.72787595947439	0.339161627319104
-1.5707963267949	-1.5707963267949	0.338588721528603
-1.5707963267949	-1.41371669411541	0.339161627319104
-1.5707963267949	-1.25663706143592	0.34087800645263
-1.5707963267949	-1.09955742875643	0.343730603341452
-1.5707963267949	-0.942477796076938	0.3477064036635
-1.5707963267949	-0.785398163397448	0.352784888119961
-1.5707963267949	-0.628318530717959	0.358935032566893
-1.5707963267949	-0.471238898038469	0.366110848860334
-1.5707963267949	-0.314159265358979	0.374245572077238
-1.5707963267949	-0.15707963267949	0.383244985980108
-1.5707963267949	0	0.392980691532117
-1.5707963267949	0.15707963267949	0.403284215381461
-1.5707963267949	0.314159265358979	0.413942662450269
-1.5707963267949	0.471238898038469	0.424696237796891
-1.5707963267949	0.628318530717959	0.435237695069697
-1.5707963267949	0.785398163397448	0.445214069126643
-1.5707963267949	0.942477796076938	0.454232375032514
-1.5707963267949	1.09955742875643	0.461873334968186
-1.5707963267949	1.25663706143592	0.46771934887807
-1.5707963267949	1.41371669411541	0.471401380331591
-1.5707963267949	1.5707963267949	0.472660085492027
-1.5707963267949	1.72787595947439	0.471401380331591
-1.5707963267949	1.88495559215388	0.46771934887807
-1.5707963267949	2.04203522483337	0.461873334968186
-1.5707963267949	2.19911485751286	0.454232375032514
-1.5707963267949	2.35619449019234	0.445214069126643
-1.5707963267949	2.51327412287183	0.435237695069697
-1.5707963267949	2.67035375555132	0.424696237796891
-1.5707963267949	2.82743338823081	0.413942662450269
-1.5707963267949	2.9845130209103	0.403284215381461
-1.5707963267949	3.14159265358979	0.392980691532117
-1.41371669411541	-3.14159265358979	0.383915763955429
-1.41371669411541	-2.9845130209103	0.374911499581363
-1.41371669411541	-2.82743338823081	0.366714700424835
-1.41371669411541	-2.67035375555132	0.359436192660062
-1.41371669411541	-2.51327412287183	0.35315777940864
-1.41371669411541	-2.35619449019234	0.347937196290765
-1.41371669411541	-2.19911485751286	0.343813158937139
-1.41371669411541	-2.04203522483337	0.340809873176994
-1.41371669411541	-1.88495559215388	0.338940615841821
-1.41371669411541	-1.72787595947439	0.338210294403222
-1.41371669411541	-1.5707963267949	0.338617135056595
-1.41371669411541	-1.41371669411541	0.340153747488054
-1.41371669411541	-1.25663706143592	0.342807745663935
-1.41371669411541	-1.09955742875643	0.346561902923243
-1.41371669411541	-0.942477796076938	0.351393568850984
-1.41371669411541	-0.785398163397448	0.35727288243838
-1.41371669411541	-0.628318530717959	0.364159285292536
-1.41371669411541	-0.471238898038469	0.371996037486451
-1.41371669411541	-0.314159265358979	0.380702861807922
-1.41371669411541	-0.15707963267949	0.390167388088733
-1.41371669411541	0	0.400236552640512
-1.41371669411541	0.15707963267949	0.410709331506
-1.41371669411541	0.314159265358979	0.421332066474063
-1.41371669411541	0.471238898038469	0.431797330727526
-1.41371669411541	0.628318530717959	0.441747187054548
-1.41371669411541	0.785398163397448	0.450782316579515
-1.41371669411541	0.942477796076938	0.458479978774348
-1.41371669411541	1.09955742875643	0.464425105523646
-1.41371669411541	1.25663706143592	0.468257231716113
-1.41371669411541	1.41371669411541	0.469728053592722
-1.41371669411541	1.5707963267949	0.46875156441126
-1.41371669411541	1.72787595947439	0.46542226924222
-1.41371669411541	1.88495559215388	0.459989667291861
-1.41371669411541	2.04203522483337	0.452802512764366
-1.41371669411541	2.19911485751286	0.444250220213406
-1.41371669411541	2.35619449019234	0.434720688551704
-1.41371669411541	2.51327412287183	0.424577617965852
-1.41371669411541	2.67035375555132	0.414151094580094
-1.41371669411541	2.82743338823081	0.403734482412884
-1.41371669411541	2.9845130209103	0.393583466595213
-1.41371669411541	3.14159265358979	0.383915763955429
-1.25663706143592	-3.14159265358979	0.373694095198055
-1.25663706143592	-2.9845130209103	0.36570976497419
-1.25663706143592	-2.82743338823081	0.358565232230568
-1.25663706143592	-2.67035375555132	0.352357590979608
-1.25663706143592	-2.51327412287183	0.34715911056469
-1.25663706143592	-2.35619449019234	0.343020550929096
-1.25663706143592	-2.19911485751286	0.33997476377818
-1.25663706143592	-2.04203522483337	0.338040041881259
-1.25663706143592	-1.88495559215388	0.337222886234595
-1.25663706143592	-1.72787595947439	0.337520116938244
-1.25663706143592	-1.5707963267949	0.338920452553424
-1.25663706143592	-1.41371669411541	0.341405746544887
-1.25663706143592	-1.25663706143592	0.344951969637417
-1.25663706143592	-1.09955742875643	0.349529791625234
-1.25663706143592	-0.942477796076938	0.355104325491042
-1.25663706143592	-0.785398163397448	0.361633368554196
-1.25663706143592	-0.628318530717959	0.369063441114869
-1.25663706143592	-0.471238898038469	0.377323189002868
-1.25663706143592	-0.314159265358979	0.386314310499231
-1.25663706143592	-0.15707963267949	0.39590098725663
-1.25663706143592	0	0.405899599964212
-1.25663706143592	0.15707963267949	0.416070995311406
-1.25663706143592	0.314159265358979	0.426117574085068
-1.25663706143592	0.471238898038469	0.43568713128355
-1.25663706143592	0.628318530717959	0.444385121542589
-1.25663706143592	0.785398163397448	0.451797166179501
-1.25663706143592	0.942477796076938	0.457523672312772
-1.25663706143592	1.09955742875643	0.461226575040384
-1.25663706143592	1.25663706143592	0.462682157562407
-1.25663706143592	1.41371669411541	0.461824439929855
-1.25663706143592	1.5707963267949	0.458758472928986
-1.25663706143592	1.72787595947439	0.453732458452116
-1.25663706143592	1.88495559215388	0.447080175494237
-1.25663706143592	2.04203522483337	0.439161368143231
-1.25663706143592	2.19911485751286	0.430322228317193
-1.25663706143592	2.35619449019234	0.420879577813492
-1.25663706143592	2.51327412287183	0.411119574386401
-1.25663706143592	2.67035375555132	0.40130080329341
-1.25663706143592	2.82743338823081	0.39165637072403
-1.25663706143592	2.9845130209103	0.382393870492139
-1.25663706143592	3.14159265358979	0.373694095198055
-1.09955742875643	-3.14159265358979	0.363490399742711
-1.09955742875643	-2.9845130209103	0.356663091023367
-1.09955742875643	-2.82743338823081	0.350697350415291
-1.09955742875643	-2.67035375555132	0.345676338853212
-1.09955742875643	-2.51327412287183	0.341662228158964
-1.09955742875643	-2.35619449019234	0.338698022743257
-1.09955742875643	-2.19911485751286	0.336809810170936
-1.09955742875643	-2.04203522483337	0.336008979108551
-1.09955742875643	-1.88495559215388	0.336294132720438
-1.09955742875643	-1.72787595947439	0.337652657058701
-1.09955742875643	-1.5707963267949	0.340062077651719
-1.09955742875643	-1.41371669411541	0.343491375519484
-1.09955742875643	-1.25663706143592	0.347902301191012
-1.09955742875643	-1.09955742875643	0.353250441506289
-1.09955742875643	-0.942477796076938	0.359485436606206
-1.09955742875643	-0.785398163397448	0.366549445404843
-1.09955742875643	-0.628318530717959	0.37437288855966
-1.09955742875643	-0.471238898038469	0.382866831419835
-1.09955742875643	-0.314159265358979	0.391912202430873
-1.09955742875643	-0.15707963267949	0.401347288015656
-1.09955742875643	0	0.410956261889504
-1.09955742875643	0.15707963267949	0.420462380137458
-1.09955742875643	0.314159265358979	0.429529491831455
-1.09955742875643	0.471238898038469	0.437774674070429
-1.09955742875643	0.628318530717959	0.444793473850613
-1.09955742875643	0.785398163397448	0.45019762682422
-1.09955742875643	0.942477796076938	0.453662601392441
-1.09955742875643	1.09955742875643	0.454977774534099
-1.09955742875643	1.25663706143592	0.454085990481431
-1.09955742875643	1.41371669411541	0.451096141181439
-1.09955742875643	1.5707963267949	0.446258737036081
-1.09955742875643	1.72787595947439	0.439910865609542
-1.09955742875643	1.88495559215388	0.432412905158098
-1.09955742875643	2.04203522483337	0.424101299247427
-1.09955742875643	2.19911485751286	0.415268295631272
-1.09955742875643	2.35619449019234	0.40616338936197
-1.09955742875643	2.51327412287183	0.397004070340283
-1.09955742875643	2.67035375555132	0.387985949933787
-1.09955742875643	2.82743338823081	0.379288163879008
-1.09955742875643	2.9845130209103	0.371074247585333
-1.09955742875643	3.14159265358979	0.363490399742711
-0.942477796076938	-3.14159265358979	0.354480955635449
-0.942477796076938	-2.9845130209103	0.348827823125772
-0.942477796076938	-2.82743338823081	0.344066428446451
-0.942477796076938	-2.67035375555132	0.340264362528246
-0.942477796076938	-2.51327412287183	0.337471764478442
-0.942477796076938	-2.35619449019234	0.335721900615169
-0.942477796076938	-2.19911485751286	0.33503218772368
-0.942477796076938	-2.04203522483337	0.335405292829455
-0.942477796076938	-1.88495559215388	0.336830113735861
-0.942477796076938	-1.72787595947439	0.339282660632421
-0.942477796076938	-1.5707963267949	0.342727019718771
-0.942477796076938	-1.41371669411541	0.34711660227616
-0.942477796076938	-1.25663706143592	0.35239572133763
-0.942477796076938	-1.09955742875643	0.358501199239464
-0.942477796076938	-0.942477796076938	0.365363261633954
-0.942477796076938	-0.785398163397448	0.372904558759668
-0.942477796076938	-0.628318530717959	0.381035993628748
-0.942477796076938	-0.471238898038469	0.389648404986313
-0.942477796076938	-0.314159265358979	0.398600279233715
-0.942477796076938	-0.15707963267949	0.407703526410882
-0.942477796076938	0	0.416711455471535
-0.942477796076938	0.15707963267949	0.425314469190605
-0.942477796076938	0.314159265358979	0.433148706570954
-0.942477796076938	0.471238898038469	0.439820585868793
-0.942477796076938	0.628318530717959	0.444946504082277
-0.942477796076938	0.785398163397448	0.448202667523835
-0.942477796076938	0.942477796076938	0.449375716187972
-0.942477796076938	1.09955742875643	0.448401341991858
-0.942477796076938	1.25663706143592	0.445377812472742
-0.942477796076938	1.41371669411541	0.44054699240941
-0.942477796076938	1.5707963267949	0.434246811952579
-0.942477796076938	1.72787595947439	0.426850753430445
-0.942477796076938	1.88495559215388	0.418714482141243
-0.942477796076938	2.04203522483337	0.410144063832382
-0.942477796076938	2.19911485751286	0.401388375609248
-0.942477796076938	2.35619449019234	0.392648237842356
-0.942477796076938	2.51327412287183	0.384091512948489
-0.942477796076938	2.67035375555132	0.375866105465388
-0.942477796076938	2.82743338823081	0.368107496765363
-0.942477796076938	2.9845130209103	0.360941050816324
-0.942477796076938	3.14159265358979	0.354480955635449
-0.785398163397448	-3.14159265358979	0.347465696278801
-0.785398163397448	-2.9845130209103	0.342944118458487
-0.785398163397448	-2.82743338823081	0.339358713571868
-0.785398163397448	-2.67035375555132	0.336760800533584
-0.785398163397448	-2.51327412287183	0.335187285792251
-0.785398163397448	-2.35619449019234	0.334660322419359
-0.785398163397448	-2.19911485751286	0.335187285792251
-0.785398163397448	-2.04203522483337	0.336760800533584
-0.785398163397448	-1.88495559215388	0.339358713571868
-0.785398163397448	-1.72787595947439	0.342944118458487
-0.785398163397448	-1.5707963267949	0.347465696278801
-0.785398163397448	-1.41371669411541	0.352858659635478
-0.785398163397448	-1.25663706143592	0.359046410298746
-0.785398163397448	-1.09955742875643	0.365942636422783
-0.785398163397448	-0.942477796076938	0.373453030887683
-0.785398163397448	-0.785398163397448	0.381475243810663
-0.785398163397448	-0.628318530717959	0.389895351709063
-0.785398163397448	-0.471238898038469	0.398579443336634
-0.785398163397448	-0.314159265358979	0.40736034460977
-0.785398163397448	-0.15707963267949	0.416022183896408
-0.785398163397448	0	0.424288740244204
-0.785398163397448	0.15707963267949	0.43182355437695
-0.785398163397448	0.314159265358979	0.438248557092273
-0.785398163397448	0.471238898038469	0.443182781387936
-0.785398163397448	0.628318530717959	0.446295252107513
-0.785398163397448	0.785398163397448	0.447359599047347
-0.785398163397448	0.942477796076938	0.446295252107513
-0.785398163397448	1.09955742875643	0.443182781387936
-0.785398163397448	1.25663706143592	0.438248557092272
-0.785398163397448	1.41371669411541	0.43182355437695
-0.785398163397448	1.5707963267949	0.424288740244204
-0.785398163397448	1.72787595947439	0.416022183896408
-0.785398163397448	1.88495559215388	0.40736034460977
-0.785398163397448	2.04203522483337	0.398579443336634
-0.785398163397448	2.19911485751286	0.389895351709063
-0.785398163397448	2.35619449019234	0.381475243810663
-0.785398163397448	2.51327412287183	0.373453030887683
-0.785398163397448	2.67035375555132	0.365942636422783
-0.785398163397448	2.82743338823081	0.359046410298746
-0.785398163397448	2.9845130209103	0.352858659635478
-0.785398163397448	3.14159265358979	0.347465696278801
-0.628318530717959	-3.14159265358979	0.342727019718771
-0.628318530717959	-2.9845130209103	0.339282660632421
-0.628318530717959	-2.82743338823081	0.336830113735861
-0.628318530717959	-2.67035375555132	0.335405292829455
-0.628318530717959	-2.51327412287183	0.33503218772368
-0.628318530717959	-2.35619449019234	0.335721900615169
-0.628318530717959	-2.19911485751286	0.337471764478442
-0.628318530717959	-2.04203522483337	0.340264362528246
-0.628318530717959	-1.88495559215388	0.344066428446451
-0.628318530717959	-1.72787595947439	0.348827823125772
-0.628318530717959	-1.5707963267949	0.354480955635449
-0.628318530717959	-1.41371669411541	0.360941050816324
-0.628318530717959	-1.25663706143592	0.368107496765363
-0.628318530717959	-1.09955742875643	0.375866105465388
-0.628318530717959	-0.942477796076938	0.384091512948489
-0.628318530717959	-0.785398163397448	0.392648237842356
-0.628318530717959	-0.628318530717959	0.401388375609248
-0.628318530717959	-0.471238898038469	0.410144063832382
-0.628318530717959	-0.314159265358979	0.418714482141243
-0.628318530717959	-0.15707963267949	0.426850753430445
-0.628318530717959	0	0.434246811952579
-0.628318530717959	0.15707963267949	0.44054699240941
-0.628318530717959	0.314159265358979	0.445377812472742
-0.628318530717959	0.471238898038469	0.448401341991858
-0.628318530717959	0.628318530717959	0.449375716187972
-0.628318530717959	0.785398163397448	0.448202667523835
-0.628318530717959	0.942477796076938	0.444946504082277
-0.628318530717959	1.09955742875643	0.439820585868793
-0.628318530717959	1.25663706143592	0.433148706570954
-0.628318530717959	1.41371669411541	0.425314469190605
-0.628318530717959	1.5707963267949	0.416711455471535
-0.628318530717959	1.72787595947439	0.407703526410883
-0.628318530717959	1.88495559215388	0.398600279233715
-0.628318530717959	2.04203522483337	0.389648404986313
-0.628318530717959	2.19911485751286	0.381035993628748
-0.628318530717959	2.35619449019234	0.372904558759668
-0.628318530717959	2.51327412287183	0.365363261633954
-0.628318530717959	2.67035375555132	0.358501199239464
-0.628318530717959	2.82743338823081	0.35239572133763
-0.628318530717959	2.9845130209103	0.34711660227616
-0.628318530717959	3.14159265358979	0.342727019718771
-0.471238898038469	-3.14159265358979	0.340062077651719
-0.471238898038469	-2.9845130209103	0.337652657058701
-0.471238898038469	-2.82743338823081	0.336294132720438
-0.471238898038469	-2.67035375555132	0.336008979108551
-0.471238898038469	-2.51327412287183	0.336809810170936
-0.471238898038469	-2.35619449019234	0.338698022743257
-0.471238898038469	-2.19911485751286	0.341662228158963
-0.471238898038469	-2.04203522483337	0.345676338853212
-0.471238898038469	-1.88495559215388	0.350697350415292
-0.471238898038469	-1.72787595947439	0.356663091023367
-0.471238898038469	-1.5707963267949	0.363490399742711
-0.471238898038469	-1.41371669411541	0.371074247585333
-0.471238898038469	-1.25663706143592	0.379288163879008
-0.471238898038469	-1.09955742875643	0.387985949933787
-0.471238898038469	-0.942477796076938	0.397004070340283
-0.471238898038469	-0.785398163397448	0.40616338936197
-0.471238898038469	-0.628318530717959	0.415268295631272
-0.471238898038469	-0.471238898038469	0.424101299247427
-0.471238898038469	-0.314159265358979	0.432412905158098
-0.471238898038469	-0.15707963267949	0.439910865609542
-0.471238898038469	0	0.44625873703608
-0.471238898038469	0.15707963267949	0.451096141181439
-0.471238898038469	0.314159265358979	0.454085990481431
-0.471238898038469	0.471238898038469	0.4549777745341
-0.471238898038469	0.628318530717959	0.45366260139244
-0.471238898038469	0.785398163397448	0.45019762682422
-0.471238898038469	0.942477796076938	0.444793473850613
-0.471238898038469	1.09955742875643	0.437774674070429
-0.471238898038469	1.25663706143592	0.429529491831455
-0.471238898038469	1.41371669411541	0.420462380137458
-0.471238898038469	1.5707963267949	0.410956261889504
-0.471238898038469	1.72787595947439	0.401347288015656
-0.471238898038469	1.88495559215388	0.391912202430873
-0.471238898038469	2.04203522483337	0.382866831419835
-0.471238898038469	2.19911485751286	0.37437288855966
-0.471238898038469	2.35619449019234	0.366549445404843
-0.471238898038469	2.51327412287183	0.359485436606206
-0.471238898038469	2.67035375555132	0.353250441506289
-0.471238898038469	2.82743338823081	0.347902301191012
-0.471238898038469	2.9845130209103	0.343491375519484
-0.471238898038469	3.14159265358979	0.340062077651719
-0.314159265358979	-3.14159265358979	0.338920452553424
-0.314159265358979	-2.9845130209103	0.337520116938245
-0.314159265358979	-2.82743338823081	0.337222886234595
-0.314159265358979	-2.67035375555132	0.338040041881258
-0.314159265358979	-2.51327412287183	0.33997476377818
-0.314159265358979	-2.35619449019234	0.343020550929096
-0.314159265358979	-2.19911485751286	0.34715911056469
-0.314159265358979	-2.04203522483337	0.352357590979608
-0.314159265358979	-1.88495559215388	0.358565232230568
-0.314159265358979	-1.72787595947439	0.365709764974189
-0.314159265358979	-1.5707963267949	0.373694095198055
-0.314159265358979	-1.41371669411541	0.382393870492139
-0.314159265358979	-1.25663706143592	0.39165637072403
-0.314159265358979	-1.09955742875643	0.401300803293409
-0.314159265358979	-0.942477796076938	0.411119574386401
-0.314159265358979	-0.785398163397448	0.420879577813492
-0.314159265358979	-0.628318530717959	0.430322228317192
-0.314159265358979	-0.471238898038469	0.439161368143231
-0.314159265358979	-0.314159265358979	0.447080175494237
-0.314159265358979	-0.15707963267949	0.453732458452116
-0.314159265358979	0	0.458758472928986
-0.314159265358979	0.15707963267949	0.461824439929855
-0.314159265358979	0.314159265358979	0.462682157562407
-0.314159265358979	0.471238898038469	0.461226575040384
-0.314159265358979	0.628318530717959	0.457523672312772
-0.314159265358979	0.785398163397448	0.451797166179501
-0.314159265358979	0.942477796076938	0.444385121542589
-0.314159265358979	1.09955742875643	0.43568713128355
-0.314159265358979	1.25663706143592	0.426117574085068
-0.314159265358979	1.41371669411541	0.416070995311406
-0.314159265358979	1.5707963267949	0.405899599964212
-0.314159265358979	1.72787595947439	0.39590098725663
-0.314159265358979	1.88495559215388	0.38631431049923
-0.314159265358979	2.04203522483337	0.377323189002868
-0.314159265358979	2.19911485751286	0.369063441114869
-0.314159265358979	2.35619449019234	0.361633368554196
-0.314159265358979	2.51327412287183	0.355104325491042
-0.314159265358979	2.67035375555132	0.349529791625234
-0.314159265358979	2.82743338823081	0.344951969637417
-0.314159265358979	2.9845130209103	0.341405746544887
-0.314159265358979	3.14159265358979	0.338920452553424
-0.15707963267949	-3.14159265358979	0.338617135056595
-0.15707963267949	-2.9845130209103	0.338210294403222
-0.15707963267949	-2.82743338823081	0.338940615841821
-0.15707963267949	-2.67035375555132	0.340809873176994
-0.15707963267949	-2.51327412287183	0.343813158937139
-0.15707963267949	-2.35619449019234	0.347937196290766
-0.15707963267949	-2.19911485751286	0.35315777940864
-0.15707963267949	-2.04203522483337	0.359436192660062
-0.15707963267949	-1.88495559215388	0.366714700424835
-0.15707963267949	-1.72787595947439	0.374911499581362
-0.15707963267949	-1.5707963267949	0.383915763955429
-0.15707963267949	-1.41371669411541	0.393583466595213
-0.15707963267949	-1.25663706143592	0.403734482412885
-0.15707963267949	-1.09955742875643	0.414151094580094
-0.15707963267949	-0.942477796076938	0.424577617965853
-0.15707963267949	-0.785398163397448	0.434720688551704
-0.15707963267949	-0.628318530717959	0.444250220213407
-0.15707963267949	-0.471238898038469	0.452802512764366
-0.15707963267949	-0.314159265358979	0.459989667291861
-0.15707963267949	-0.15707963267949	0.46542226924222
-0.15707963267949	0	0.46875156441126
-0.15707963267949	0.15707963267949	0.469728053592722
-0.15707963267949	0.314159265358979	0.468257231716113
-0.15707963267949	0.471238898038469	0.464425105523646
-0.15707963267949	0.628318530717959	0.458479978774348
-0.15707963267949	0.785398163397448	0.450782316579515
-0.15707963267949	0.942477796076938	0.441747187054548
-0.15707963267949	1.09955742875643	0.431797330727526
-0.15707963267949	1.25663706143592	0.421332066474063
-0.15707963267949	1.41371669411541	0.410709331506
-0.15707963267949	1.5707963267949	0.400236552640512
-0.15707963267949	1.72787595947439	0.390167388088733
-0.15707963267949	1.88495559215388	0.380702861807922
-0.15707963267949	2.04203522483337	0.371996037486451
-0.15707963267949	2.19911485751286	0.364159285292536
-0.15707963267949	2.35619449019234	0.35727288243838
-0.15707963267949	2.51327412287183	0.351393568850984
-0.15707963267949	2.67035375555132	0.346561902923243
-0.15707963267949	2.82743338823081	0.342807745663935
-0.15707963267949	2.9845130209103	0.340153747488054
-0.15707963267949	3.14159265358979	0.338617135056595
0	-3.14159265358979	0.338588721528603
0	-2.9845130209103	0.339161627319104
0	-2.82743338823081	0.34087800645263
0	-2.67035375555132	0.343730603341452
0	-2.51327412287183	0.3477064036635
0	-2.35619449019234	0.35278488811996
0	-2.19911485751286	0.358935032566893
0	-2.04203522483337	0.366110848860334
0	-1.88495559215388	0.374245572077238
0	-1.72787595947439	0.383244985980108
0	-1.5707963267949	0.392980691532117
0	-1.41371669411541	0.403284215381461
0	-1.25663706143592	0.413942662450269
0	-1.09955742875643	0.424696237796891
0	-0.942477796076938	0.435237695069697
0	-0.785398163397448	0.445214069126643
0	-0.628318530717959	0.454232375032514
0	-0.471238898038469	0.461873334968185
0	-0.314159265358979	0.467719348878071
0	-0.15707963267949	0.471401380331592
0	0	0.472660085492027
0	0.15707963267949	0.471401380331592
0	0.314159265358979	0.467719348878071
0	0.471238898038469	0.461873334968185
0	0.628318530717959	0.454232375032514
0	0.785398163397448	0.445214069126643
0	0.942477796076938	0.435237695069697
0	1.09955742875643	0.424696237796891
0	1.25663706143592	0.413942662450269
0	1.41371669411541	0.403284215381461
0	1.5707963267949	0.392980691532117
0	1.72787595947439	0.383244985980108
0	1.88495559215388	0.374245572077238
0	2.04203522483337	0.366110848860334
0	2.19911485751286	0.358935032566893
0	2.35619449019234	0.35278488811996
0	2.51327412287183	0.3477064036635
0	2.67035375555132	0.343730603341452
0	2.82743338823081	0.34087800645263
0	2.9845130209103	0.339161627319104
0	3.14159265358979	0.338588721528603
0.15707963267949	-3.14159265358979	0.338617135056595
0.15707963267949	-2.9845130209103	0.340153747488054
0.15707963267949	-2.82743338823081	0.342807745663935
0.15707963267949	-2.67035375555132	0.346561902923243
0.15707963267949	-2.51327412287183	0.351393568850985
0.15707963267949	-2.35619449019234	0.35727288243838
0.15707963267949	-2.19911485751286	0.364159285292536
0.15707963267949	-2.04203522483337	0.371996037486451
0.15707963267949	-1.88495559215388	0.380702861807922
0.15707963267949	-1.72787595947439	0.390167388088733
0.15707963267949	-1.5707963267949	0.400236552640512
0.15707963267949	-1.41371669411541	0.410709331506
0.15707963267949	-1.25663706143592	0.421332066474063
0.15707963267949	-1.09955742875643	0.431797330727526
0.15707963267949	-0.942477796076938	0.441747187054548
0.15707963267949	-0.785398163397448	0.450782316579515
0.15707963267949	-0.628318530717959	0.458479978774348
0.15707963267949	-0.471238898038469	0.464425105523646
0.15707963267949	-0.314159265358979	0.468257231716113
0.15707963267949	-0.15707963267949	0.469728053592722
0.15707963267949	0	0.46875156441126
0.15707963267949	0.15707963267949	0.46542226924222
0.15707963267949	0.314159265358979	0.459989667291861
0.15707963267949	0.471238898038469	0.452802512764366
0.15707963267949	0.628318530717959	0.444250220213407
0.15707963267949	0.785398163397448	0.434720688551704
0.15707963267949	0.942477796076938	0.424577617965853
0.15707963267949	1.09955742875643	0.414151094580094
0.15707963267949	1.25663706143592	0.403734482412885
0.15707963267949	1.41371669411541	0.393583466595213
0.15707963267949	1.5707963267949	0.383915763955429
0.15707963267949	1.72787595947439	0.374911499581362
0.15707963267949	1.88495559215388	0.366714700424835
0.15707963267949	2.04203522483337	0.359436192660062
0.15707963267949	2.19911485751286	0.35315777940864
0.15707963267949	2.35619449019234	0.347937196290766
0.15707963267949	2.51327412287183	0.343813158937139
0.15707963267949	2.67035375555132	0.340809873176994
0.15707963267949	2.82743338823081	0.338940615841821
0.15707963267949	2.9845130209103	0.338210294403222
0.15707963267949	3.14159265358979	0.338617135056595
0.314159265358979	-3.14159265358979	0.338920452553424
0.314159265358979	-2.9845130209103	0.341405746544887
0.314159265358979	-2.82743338823081	0.344951969637417
0.314159265358979	-2.67035375555132	0.349529791625234
0.314159265358979	-2.51327412287183	0.355104325491041
0.314159265358979	-2.35619449019234	0.361633368554196
0.314159265358979	-2.19911485751286	0.369063441114869
0.314159265358979	-2.04203522483337	0.377323189002868
0.314159265358979	-1.88495559215388	0.386314310499231
0.314159265358979	-1.72787595947439	0.39590098725663
0.314159265358979	-1.5707963267949	0.405899599964212
0.314159265358979	-1.41371669411541	0.416070995311406
0.314159265358979	-1.25663706143592	0.426117574085068
0.314159265358979	-1.09955742875643	0.43568713128355
0.314159265358979	-0.942477796076938	0.444385121542589
0.314159265358979	-0.785398163397448	0.451797166179501
0.314159265358979	-0.628318530717959	0.457523672312772
0.314159265358979	-0.471238898038469	0.461226575040384
0.314159265358979	-0.314159265358979	0.462682157562407
0.314159265358979	-0.15707963267949	0.461824439929855
0.314159265358979	0	0.458758472928986
0.314159265358979	0.15707963267949	0.453732458452116
0.314159265358979	0.314159265358979	0.447080175494237
0.314159265358979	0.471238898038469	0.439161368143231
0.314159265358979	0.628318530717959	0.430322228317193
0.314159265358979	0.785398163397448	0.420879577813492
0.314159265358979	0.942477796076938	0.411119574386401
0.314159265358979	1.09955742875643	0.401300803293409
0.314159265358979	1.25663706143592	0.39165637072403
0.314159265358979	1.41371669411541	0.382393870492139
0.314159265358979	1.5707963267949	0.373694095198055
0.314159265358979	1.72787595947439	0.365709764974189
0.314159265358979	1.88495559215388	0.358565232230568
0.314159265358979	2.04203522483337	0.352357590979608
0.314159265358979	2.19911485751286	0.34715911056469
0.314159265358979	2.35619449019234	0.343020550929096
0.314159265358979	2.51327412287183	0.33997476377818
0.314159265358979	2.67035375555132	0.338040041881258
0.314159265358979	2.82743338823081	0.337222886234595
0.314159265358979	2.9845130209103	0.337520116938245
0.314159265358979	3.14159265358979	0.338920452553424
0.471238898038469	-3.14159265358979	0.340062077651719
0.471238898038469	-2.9845130209103	0.343491375519484
0.471238898038469	-2.82743338823081	0.347902301191012
0.471238898038469	-2.67035375555132	0.353250441506289
0.471238898038469	-2.51327412287183	0.359485436606206
0.471238898038469	-2.35619449019234	0.366549445404843
0.471238898038469	-2.19911485751286	0.37437288855966
0.471238898038469	-2.04203522483337	0.382866831419835
0.471238898038469	-1.88495559215388	0.391912202430873
0.471238898038469	-1.72787595947439	0.401347288015656
0.471238898038469	-1.5707963267949	0.410956261889504
0.471238898038469	-1.41371669411541	0.420462380137458
0.471238898038469	-1.25663706143592	0.429529491831455
0.471238898038469	-1.09955742875643	0.437774674070429
0.471238898038469	-0.942477796076938	0.444793473850613
0.471238898038469	-0.785398163397448	0.45019762682422
0.471238898038469	-0.628318530717959	0.453662601392441
0.471238898038469	-0.471238898038469	0.4549777745341
0.471238898038469	-0.314159265358979	0.454085990481431
0.471238898038469	-0.15707963267949	0.451096141181439
0.471238898038469	0	0.44625873703608
0.471238898038469	0.15707963267949	0.439910865609542
0.471238898038469	0.314159265358979	0.432412905158098
0.471238898038469	0.471238898038469	0.424101299247427
0.471238898038469	0.628318530717959	0.415268295631272
0.471238898038469	0.785398163397448	0.40616338936197
0.471238898038469	0.942477796076938	0.397004070340283
0.471238898038469	1.09955742875643	0.387985949933787
0.471238898038469	1.25663706143592	0.379288163879008
0.471238898038469	1.41371669411541	0.371074247585333
0.471238898038469	1.5707963267949	0.363490399742711
0.471238898038469	1.72787595947439	0.356663091023367
0.471238898038469	1.88495559215388	0.350697350415292
0.471238898038469	2.04203522483337	0.345676338853212
0.471238898038469	2.19911485751286	0.341662228158963
0.471238898038469	2.35619449019234	0.338698022743257
0.471238898038469	2.51327412287183	0.336809810170936
0.471238898038469	2.67035375555132	0.336008979108551
0.471238898038469	2.82743338823081	0.336294132720438
0.471238898038469	2.9845130209103	0.337652657058701
0.471238898038469	3.14159265358979	0.340062077651719
0.628318530717959	-3.14159265358979	0.342727019718771
0.628318530717959	-2.9845130209103	0.34711660227616
0.628318530717959	-2.82743338823081	0.35239572133763
0.628318530717959	-2.67035375555132	0.358501199239464
0.628318530717959	-2.51327412287183	0.365363261633954
0.628318530717959	-2.35619449019234	0.372904558759668
0.628318530717959	-2.19911485751286	0.381035993628748
0.628318530717959	-2.04203522483337	0.389648404986313
0.628318530717959	-1.88495559215388	0.398600279233715
0.628318530717959	-1.72787595947439	0.407703526410882
0.628318530717959	-1.5707963267949	0.416711455471535
0.628318530717959	-1.41371669411541	0.425314469190606
0.628318530717959	-1.25663706143592	0.433148706570954
0.628318530717959	-1.09955742875643	0.439820585868793
0.628318530717959	-0.942477796076938	0.444946504082277
0.628318530717959	-0.785398163397448	0.448202667523835
0.628318530717959	-0.628318530717959	0.449375716187972
0.628318530717959	-0.471238898038469	0.448401341991858
0.628318530717959	-0.314159265358979	0.445377812472742
0.628318530717959	-0.15707963267949	0.44054699240941
0.628318530717959	0	0.434246811952579
0.628318530717959	0.15707963267949	0.426850753430445
0.628318530717959	0.314159265358979	0.418714482141243
0.628318530717959	0.471238898038469	0.410144063832382
0.628318530717959	0.628318530717959	0.401388375609248
0.628318530717959	0.785398163397448	0.392648237842356
0.628318530717959	0.942477796076938	0.384091512948489
0.628318530717959	1.09955742875643	0.375866105465388
0.628318530717959	1.25663706143592	0.368107496765363
0.628318530717959	1.41371669411541	0.360941050816324
0.628318530717959	1.5707963267949	0.354480955635449
0.628318530717959	1.72787595947439	0.348827823125772
0.628318530717959	1.88495559215388	0.344066428446451
0.628318530717959	2.04203522483337	0.340264362528246
0.628318530717959	2.19911485751286	0.337471764478442
0.628318530717959	2.35619449019234	0.335721900615169
0.628318530717959	2.51327412287183	0.33503218772368
0.628318530717959	2.67035375555132	0.335405292829455
0.628318530717959	2.82743338823081	0.336830113735861
0.628318530717959	2.9845130209103	0.339282660632421
0.628318530717959	3.14159265358979	0.342727019718771
0.785398163397448	-3.14159265358979	0.347465696278801
0.785398163397448	-2.9845130209103	0.352858659635478
0.785398163397448	-2.82743338823081	0.359046410298746
0.785398163397448	-2.67035375555132	0.365942636422783
0.785398163397448	-2.51327412287183	0.373453030887683
0.785398163397448	-2.35619449019234	0.381475243810663
0.785398163397448	-2.19911485751286	0.389895351709063
0.785398163397448	-2.04203522483337	0.398579443336634
0.785398163397448	-1.88495559215388	0.407360344609769
0.785398163397448	-1.72787595947439	0.416022183896408
0.785398163397448	-1.5707963267949	0.424288740244204
0.785398163397448	-1.41371669411541	0.43182355437695
0.785398163397448	-1.25663706143592	0.438248557092272
0.785398163397448	-1.09955742875643	0.443182781387936
0.785398163397448	-0.942477796076938	0.446295252107513
0.785398163397448	-0.785398163397448	0.447359599047347
0.785398163397448	-0.628318530717959	0.446295252107513
0.785398163397448	-0.471238898038469	0.443182781387936
0.785398163397448	-0.314159265358979	0.438248557092273
0.785398163397448	-0.15707963267949	0.43182355437695
0.785398163397448	0	0.424288740244204
0.785398163397448	0.15707963267949	0.416022183896407
0.785398163397448	0.314159265358979	0.40736034460977
0.785398163397448	0.471238898038469	0.398579443336634
0.785398163397448	0.628318530717959	0.389895351709063
0.785398163397448	0.785398163397448	0.381475243810663
0.785398163397448	0.942477796076938	0.373453030887683
0.785398163397448	1.09955742875643	0.365942636422783
0.785398163397448	1.25663706143592	0.359046410298747
0.785398163397448	1.41371669411541	0.352858659635478
0.785398163397448	1.5707963267949	0.347465696278801
0.785398163397448	1.72787595947439	0.342944118458487
0.785398163397448	1.88495559215388	0.339358713571868
0.785398163397448	2.04203522483337	0.336760800533584
0.785398163397448	2.19911485751286	0.335187285792251
0.785398163397448	2.35619449019234	0.334660322419359
0.785398163397448	2.51327412287183	0.335187285792251
0.785398163397448	2.67035375555132	0.336760800533584
0.785398163397448	2.82743338823081	0.339358713571868
0.785398163397448	2.9845130209103	0.342944118458487
0.785398163397448	3.14159265358979	0.347465696278801
0.942477796076938	-3.14159265358979	0.354480955635449
0.942477796076938	-2.9845130209103	0.360941050816324
0.942477796076938	-2.82743338823081	0.368107496765363
0.942477796076938	-2.67035375555132	0.375866105465388
0.942477796076938	-2.51327412287183	0.384091512948489
0.942477796076938	-2.35619449019234	0.392648237842356
0.942477796076938	-2.19911485751286	0.401388375609248
0.942477796076938	-2.04203522483337	0.410144063832383
0.942477796076938	-1.88495559215388	0.418714482141243
0.942477796076938	-1.72787595947439	0.426850753430445
0.942477796076938	-1.5707963267949	0.434246811952579
0.942477796076938	-1.41371669411541	0.44054699240941
0.942477796076938	-1.25663706143592	0.445377812472742
0.942477796076938	-1.09955742875643	0.448401341991858
0.942477796076938	-0.942477796076938	0.449375716187971
0.942477796076938	-0.785398163397448	0.448202667523835
0.942477796076938	-0.628318530717959	0.444946504082277
0.942477796076938	-0.471238898038469	0.439820585868794
0.942477796076938	-0.314159265358979	0.433148706570954
0.942477796076938	-0.15707963267949	0.425314469190605
0.942477796076938	0	0.416711455471535
0.942477796076938	0.15707963267949	0.407703526410882
0.942477796076938	0.314159265358979	0.398600279233715
0.942477796076938	0.471238898038469	0.389648404986313
0.942477796076938	0.628318530717959	0.381035993628748
0.942477796076938	0.785398163397448	0.372904558759668
0.942477796076938	0.942477796076938	0.365363261633954
0.942477796076938	1.09955742875643	0.358501199239464
0.942477796076938	1.25663706143592	0.35239572133763
0.942477796076938	1.41371669411541	0.34711660227616
0.942477796076938	1.5707963267949	0.342727019718771
0.942477796076938	1.72787595947439	0.339282660632421
0.942477796076938	1.88495559215388	0.336830113735861
0.942477796076938	2.04203522483337	0.335405292829455
0.942477796076938	2.19911485751286	0.33503218772368
0.942477796076938	2.35619449019234	0.335721900615169
0.942477796076938	2.51327412287183	0.337471764478442
0.942477796076938	2.67035375555132	0.340264362528246
0.942477796076938	2.82743338823081	0.344066428446451
0.942477796076938	2.9845130209103	0.348827823125772
0.942477796076938	3.14159265358979	0.354480955635449
1.09955742875643	-3.14159265358979	0.363490399742711
1.09955742875643	-2.9845130209103	0.371074247585333
1.09955742875643	-2.82743338823081	0.379288163879008
1.09955742875643	-2.67035375555132	0.387985949933787
1.09955742875643	-2.51327412287183	0.397004070340283
1.09955742875643	-2.35619449019234	0.40616338936197
1.09955742875643	-2.19911485751286	0.415268295631272
1.09955742875643	-2.04203522483337	0.424101299247427
1.09955742875643	-1.88495559215388	0.432412905158098
1.09955742875643	-1.72787595947439	0.439910865609542
1.09955742875643	-1.5707963267949	0.446258737036081
1.09955742875643	-1.41371669411541	0.451096141181439
1.09955742875643	-1.25663706143592	0.454085990481431
1.09955742875643	-1.09955742875643	0.454977774534099
1.09955742875643	-0.942477796076938	0.453662601392441
1.09955742875643	-0.785398163397448	0.45019762682422
1.09955742875643	-0.628318530717959	0.444793473850613
1.09955742875643	-0.471238898038469	0.437774674070429
1.09955742875643	-0.314159265358979	0.429529491831455
1.09955742875643	-0.15707963267949	0.420462380137458
1.09955742875643	0	0.410956261889504
1.09955742875643	0.15707963267949	0.401347288015656
1.09955742875643	0.314159265358979	0.391912202430873
1.09955742875643	0.471238898038469	0.382866831419835
1.09955742875643	0.628318530717959	0.37437288855966
1.09955742875643	0.785398163397448	0.366549445404843
1.09955742875643	0.942477796076938	0.359485436606206
1.09955742875643	1.09955742875643	0.353250441506289
1.09955742875643	1.25663706143592	0.347902301191012
1.09955742875643	1.41371669411541	0.343491375519484
1.09955742875643	1.5707963267949	0.340062077651719
1.09955742875643	1.72787595947439	0.337652657058701
1.09955742875643	1.88495559215388	0.336294132720438
1.09955742875643	2.04203522483337	0.336008979108551
1.09955742875643	2.19911485751286	0.336809810170936
1.09955742875643	2.35619449019234	0.338698022743257
1.09955742875643	2.51327412287183	0.341662228158964
1.09955742875643	2.67035375555132	0.345676338853212
1.09955742875643	2.82743338823081	0.350697350415291
1.09955742875643	2.9845130209103	0.356663091023367
1.09955742875643	3.14159265358979	0.363490399742711
1.25663706143592	-3.14159265358979	0.373694095198055
1.25663706143592	-2.9845130209103	0.382393870492139
1.25663706143592	-2.82743338823081	0.39165637072403
1.25663706143592	-2.67035375555132	0.40130080329341
1.25663706143592	-2.51327412287183	0.411119574386401
1.25663706143592	-2.35619449019234	0.420879577813492
1.25663706143592	-2.19911485751286	0.430322228317193
1.25663706143592	-2.04203522483337	0.439161368143231
1.25663706143592	-1.88495559215388	0.447080175494237
1.25663706143592	-1.72787595947439	0.453732458452116
1.25663706143592	-1.5707963267949	0.458758472928986
1.25663706143592	-1.41371669411541	0.461824439929855
1.25663706143592	-1.25663706143592	0.462682157562407
1.25663706143592	-1.09955742875643	0.461226575040384
1.25663706143592	-0.942477796076938	0.457523672312772
1.25663706143592	-0.785398163397448	0.451797166179501
1.25663706143592	-0.628318530717959	0.444385121542589
1.25663706143592	-0.471238898038469	0.43568713128355
1.25663706143592	-0.314159265358979	0.426117574085068
1.25663706143592	-0.15707963267949	0.416070995311406
1.25663706143592	0	0.405899599964212
1.25663706143592	0.15707963267949	0.39590098725663
1.25663706143592	0.314159265358979	0.38631431049923
1.25663706143592	0.471238898038469	0.377323189002868
1.25663706143592	0.628318530717959	0.369063441114869
1.25663706143592	0.785398163397448	0.361633368554196
1.25663706143592	0.942477796076938	0.355104325491042
1.25663706143592	1.09955742875643	0.349529791625234
1.25663706143592	1.25663706143592	0.344951969637417
1.25663706143592	1.41371669411541	0.341405746544887
1.25663706143592	1.5707963267949	0.338920452553424
1.25663706143592	1.72787595947439	0.337520116938244
1.25663706143592	1.88495559215388	0.337222886234595
1.25663706143592	2.04203522483337	0.338040041881259
1.25663706143592	2.19911485751286	0.33997476377818
1.25663706143592	2.35619449019234	0.343020550929096
1.25663706143592	2.51327412287183	0.34715911056469
1.25663706143592	2.67035375555132	0.352357590979608
1.25663706143592	2.82743338823081	0.358565232230568
1.25663706143592	2.9845130209103	0.36570976497419
1.25663706143592	3.14159265358979	0.373694095198055
1.41371669411541	-3.14159265358979	0.383915763955429
1.41371669411541	-2.9845130209103	0.393583466595213
1.41371669411541	-2.82743338823081	0.403734482412884
1.41371669411541	-2.67035375555132	0.414151094580094
1.41371669411541	-2.51327412287183	0.424577617965852
1.41371669411541	-2.35619449019234	0.434720688551704
1.41371669411541	-2.19911485751286	0.444250220213406
1.41371669411541	-2.04203522483337	0.452802512764366
1.41371669411541	-1.88495559215388	0.459989667291861
1.41371669411541	-1.72787595947439	0.46542226924222
1.41371669411541	-1.5707963267949	0.46875156441126
1.41371669411541	-1.41371669411541	0.469728053592722
1.41371669411541	-1.25663706143592	0.468257231716113
1.41371669411541	-1.09955742875643	0.464425105523646
1.41371669411541	-0.942477796076938	0.458479978774348
1.41371669411541	-0.785398163397448	0.450782316579515
1.41371669411541	-0.628318530717959	0.441747187054548
1.41371669411541	-0.471238898038469	0.431797330727526
1.41371669411541	-0.314159265358979	0.421332066474063
1.41371669411541	-0.15707963267949	0.410709331506
1.41371669411541	0	0.400236552640512
1.41371669411541	0.15707963267949	0.390167388088733
1.41371669411541	0.314159265358979	0.380702861807921
1.41371669411541	0.471238898038469	0.371996037486451
1.41371669411541	0.628318530717959	0.364159285292536
1.41371669411541	0.785398163397448	0.35727288243838
1.41371669411541	0.942477796076938	0.351393568850984
1.41371669411541	1.09955742875643	0.346561902923243
1.41371669411541	1.25663706143592	0.342807745663935
1.41371669411541	1.41371669411541	0.340153747488054
1.41371669411541	1.5707963267949	0.338617135056595
1.41371669411541	1.72787595947439	0.338210294403222
1.41371669411541	1.88495559215388	0.338940615841821
1.41371669411541	2.04203522483337	0.340809873176994
1.41371669411541	2.19911485751286	0.343813158937139
1.41371669411541	2.35619449019234	0.347937196290766
1.41371669411541	2.51327412287183	0.35315777940864
1.41371669411541	2.67035375555132	0.359436192660062
1.41371669411541	2.82743338823081	0.366714700424835
1.41371669411541	2.9845130209103	0.374911499581362
1.41371669411541	3.14159265358979	0.383915763955429
1.5707963267949	-3.14159265358979	0.392980691532117
1.5707963267949	-2.9845130209103	0.403284215381461
1.5707963267949	-2.82743338823081	0.413942662450269
1.5707963267949	-2.67035375555132	0.424696237796891
1.5707963267949	-2.51327412287183	0.435237695069697
1.5707963267949	-2.35619449019234	0.445214069126643
1.5707963267949	-2.19911485751286	0.454232375032514
1.5707963267949	-2.04203522483337	0.461873334968185
1.5707963267949	-1.88495559215388	0.46771934887807
1.5707963267949	-1.72787595947439	0.471401380331591
1.5707963267949	-1.5707963267949	0.472660085492027
1.5707963267949	-1.41371669411541	0.471401380331591
1.5707963267949	-1.25663706143592	0.467719348878071
1.5707963267949	-1.09955742875643	0.461873334968186
1.5707963267949	-0.942477796076938	0.454232375032514
1.5707963267949	-0.785398163397448	0.445214069126643
1.5707963267949	-0.628318530717959	0.435237695069697
1.5707963267949	-0.471238898038469	0.424696237796891
1.5707963267949	-0.314159265358979	0.413942662450269
1.5707963267949	-0.15707963267949	0.403284215381461
1.5707963267949	0	0.392980691532117
1.5707963267949	0.15707963267949	0.383244985980108
1.5707963267949	0.314159265358979	0.374245572077238
1.5707963267949	0.471238898038469	0.366110848860334
1.5707963267949	0.628318530717959	0.358935032566893
1.5707963267949	0.785398163397448	0.352784888119961
1.5707963267949	0.942477796076938	0.3477064036635
1.5707963267949	1.09955742875643	0.343730603341452
1.5707963267949	1.25663706143592	0.34087800645263
1.5707963267949	1.41371669411541	0.339161627319104
1.5707963267949	1.5707963267949	0.338588721528603
1.5707963267949	1.72787595947439	0.339161627319104
1.5707963267949	1.88495559215388	0.34087800645263
1.5707963267949	2.04203522483337	0.343730603341452
1.5707963267949	2.19911485751286	0.3477064036635
1.5707963267949	2.35619449019234	0.35278488811996
1.5707963267949	2.51327412287183	0.358935032566893
1.5707963267949	2.67035375555132	0.366110848860334
1.5707963267949	2.82743338823081	0.374245572077238
1.5707963267949	2.9845130209103	0.383244985980108
1.5707963267949	3.14159265358979	0.392980691532117
1.72787595947439	-3.14159265358979	0.400236552640512
1.72787595947439	-2.9845130209103	0.410709331506
1.72787595947439	-2.82743338823081	0.421332066474063
1.72787595947439	-2.67035375555132	0.431797330727526
1.72787595947439	-2.51327412287183	0.441747187054548
1.72787595947439	-2.35619449019234	0.450782316579515
1.72787595947439	-2.19911485751286	0.458479978774348
1.72787595947439	-2.04203522483337	0.464425105523646
1.72787595947439	-1.88495559215388	0.468257231716113
1.72787595947439	-1.72787595947439	0.469728053592722
1.72787595947439	-1.5707963267949	0.46875156441126
1.72787595947439	-1.41371669411541	0.46542226924222
1.72787595947439	-1.25663706143592	0.459989667291861
1.72787595947439	-1.09955742875643	0.452802512764366
1.72787595947439	-0.942477796076938	0.444250220213407
1.72787595947439	-0.785398163397448	0.434720688551704
1.72787595947439	-0.628318530717959	0.424577617965853
1.72787595947439	-0.471238898038469	0.414151094580094
1.72787595947439	-0.314159265358979	0.403734482412884
1.72787595947439	-0.15707963267949	0.393583466595213
1.72787595947439	0	0.383915763955429
1.72787595947439	0.15707963267949	0.374911499581362
1.72787595947439	0.314159265358979	0.366714700424835
1.72787595947439	0.471238898038469	0.359436192660062
1.72787595947439	0.628318530717959	0.35315777940864
1.72787595947439	0.785398163397448	0.347937196290766
1.72787595947439	0.942477796076938	0.343813158937139
1.72787595947439	1.09955742875643	0.340809873176994
1.72787595947439	1.25663706143592	0.338940615841821
1.72787595947439	1.41371669411541	0.338210294403221
1.72787595947439	1.5707963267949	0.338617135056595
1.72787595947439	1.72787595947439	0.340153747488053
1.72787595947439	1.88495559215388	0.342807745663935
1.72787595947439	2.04203522483337	0.346561902923243
1.72787595947439	2.19911485751286	0.351393568850984
1.72787595947439	2.35619449019234	0.35727288243838
1.72787595947439	2.51327412287183	0.364159285292536
1.72787595947439	2.67035375555132	0.371996037486451
1.72787595947439	2.82743338823081	0.380702861807922
1.72787595947439	2.9845130209103	0.390167388088733
1.72787595947439	3.14159265358979	0.400236552640512
1.88495559215388	-3.14159265358979	0.405899599964212
1.88495559215388	-2.9845130209103	0.416070995311406
1.88495559215388	-2.82743338823081	0.426117574085068
1.88495559215388	-2.67035375555132	0.435687131283551
1.88495559215388	-2.51327412287183	0.444385121542588
1.88495559215388	-2.35619449019234	0.451797166179501
1.88495559215388	-2.19911485751286	0.457523672312771
1.88495559215388	-2.04203522483337	0.461226575040384
1.88495559215388	-1.88495559215388	0.462682157562407
1.88495559215388	-1.72787595947439	0.461824439929855
1.88495559215388	-1.5707963267949	0.458758472928986
1.88495559215388	-1.41371669411541	0.453732458452116
1.88495559215388	-1.25663706143592	0.447080175494237
1.88495559215388	-1.09955742875643	0.439161368143231
1.88495559215388	-0.942477796076938	0.430322228317192
1.88495559215388	-0.785398163397448	0.420879577813492
1.88495559215388	-0.628318530717959	0.411119574386401
1.88495559215388	-0.471238898038469	0.40130080329341
1.88495559215388	-0.314159265358979	0.39165637072403
1.88495559215388	-0.15707963267949	0.382393870492139
1.88495559215388	0	0.373694095198055
1.88495559215388	0.15707963267949	0.36570976497419
1.88495559215388	0.314159265358979	0.358565232230568
1.88495559215388	0.471238898038469	0.352357590979608
1.88495559215388	0.628318530717959	0.34715911056469
1.88495559215388	0.785398163397448	0.343020550929096
1.88495559215388	0.942477796076938	0.33997476377818
1.88495559215388	1.09955742875643	0.338040041881258
1.88495559215388	1.25663706143592	0.337222886234595
1.88495559215388	1.41371669411541	0.337520116938244
1.88495559215388	1.5707963267949	0.338920452553424
1.88495559215388	1.72787595947439	0.341405746544887
1.88495559215388	1.88495559215388	0.344951969637417
1.88495559215388	2.04203522483337	0.349529791625234
1.88495559215388	2.19911485751286	0.355104325491041
1.88495559215388	2.35619449019234	0.361633368554196
1.88495559215388	2.51327412287183	0.369063441114869
1.88495559215388	2.67035375555132	0.377323189002868
1.88495559215388	2.82743338823081	0.38631431049923
1.88495559215388	2.9845130209103	0.39590098725663
1.88495559215388	3.14159265358979	0.405899599964212
2.04203522483337	-3.14159265358979	0.410956261889504
2.04203522483337	-2.9845130209103	0.420462380137458
2.04203522483337	-2.82743338823081	0.429529491831455
2.04203522483337	-2.67035375555132	0.437774674070429
2.04203522483337	-2.51327412287183	0.444793473850613
2.04203522483337	-2.35619449019234	0.45019762682422
2.04203522483337	-2.19911485751286	0.45366260139244
2.04203522483337	-2.04203522483337	0.4549777745341
2.04203522483337	-1.88495559215388	0.45408599048143
2.04203522483337	-1.72787595947439	0.451096141181439
2.04203522483337	-1.5707963267949	0.44625873703608
2.04203522483337	-1.41371669411541	0.439910865609542
2.04203522483337	-1.25663706143592	0.432412905158098
2.04203522483337	-1.09955742875643	0.424101299247427
2.04203522483337	-0.942477796076938	0.415268295631272
2.04203522483337	-0.785398163397448	0.40616338936197
2.04203522483337	-0.628318530717959	0.397004070340283
2.04203522483337	-0.471238898038469	0.387985949933787
2.04203522483337	-0.314159265358979	0.379288163879008
2.04203522483337	-0.15707963267949	0.371074247585333
2.04203522483337	0	0.363490399742711
2.04203522483337	0.15707963267949	0.356663091023367
2.04203522483337	0.314159265358979	0.350697350415291
2.04203522483337	0.471238898038469	0.345676338853212
2.04203522483337	0.628318530717959	0.341662228158963
2.04203522483337	0.785398163397448	0.338698022743257
2.04203522483337	0.942477796076938	0.336809810170936
2.04203522483337	1.09955742875643	0.336008979108551
2.04203522483337	1.25663706143592	0.336294132720438
2.04203522483337	1.41371669411541	0.337652657058701
2.04203522483337	1.5707963267949	0.340062077651719
2.04203522483337	1.72787595947439	0.343491375519485
2.04203522483337	1.88495559215388	0.347902301191012
2.04203522483337	2.04203522483337	0.353250441506289
2.04203522483337	2.19911485751286	0.359485436606206
2.04203522483337	2.35619449019234	0.366549445404842
2.04203522483337	2.51327412287183	0.37437288855966
2.04203522483337	2.67035375555132	0.382866831419835
2.04203522483337	2.82743338823081	0.391912202430873
2.04203522483337	2.9845130209103	0.401347288015656
2.04203522483337	3.14159265358979	0.410956261889504
2.19911485751286	-3.14159265358979	0.416711455471534
2.19911485751286	-2.9845130209103	0.425314469190605
2.19911485751286	-2.82743338823081	0.433148706570954
2.19911485751286	-2.67035375555132	0.439820585868793
2.19911485751286	-2.51327412287183	0.444946504082277
2.19911485751286	-2.35619449019234	0.448202667523835
2.19911485751286	-2.19911485751286	0.449375716187972
2.19911485751286	-2.04203522483337	0.448401341991859
2.19911485751286	-1.88495559215388	0.445377812472742
2.19911485751286	-1.72787595947439	0.44054699240941
2.19911485751286	-1.5707963267949	0.434246811952579
2.19911485751286	-1.41371669411541	0.426850753430445
2.19911485751286	-1.25663706143592	0.418714482141243
2.19911485751286	-1.09955742875643	0.410144063832382
2.19911485751286	-0.942477796076938	0.401388375609248
2.19911485751286	-0.785398163397448	0.392648237842356
2.19911485751286	-0.628318530717959	0.384091512948489
2.19911485751286	-0.471238898038469	0.375866105465389
2.19911485751286	-0.314159265358979	0.368107496765363
2.19911485751286	-0.15707963267949	0.360941050816324
2.19911485751286	0	0.354480955635449
2.19911485751286	0.15707963267949	0.348827823125772
2.19911485751286	0.314159265358979	0.344066428446451
2.19911485751286	0.471238898038469	0.340264362528246
2.19911485751286	0.628318530717959	0.337471764478442
2.19911485751286	0.785398163397448	0.335721900615169
2.19911485751286	0.942477796076938	0.33503218772368
2.19911485751286	1.09955742875643	0.335405292829455
2.19911485751286	1.25663706143592	0.336830113735861
2.19911485751286	1.41371669411541	0.33928266063242
2.19911485751286	1.5707963267949	0.342727019718771
2.19911485751286	1.72787595947439	0.347116602276159
2.19911485751286	1.88495559215388	0.35239572133763
2.19911485751286	2.04203522483337	0.358501199239464
2.19911485751286	2.19911485751286	0.365363261633954
2.19911485751286	2.35619449019234	0.372904558759668
2.19911485751286	2.51327412287183	0.381035993628748
2.19911485751286	2.67035375555132	0.389648404986313
2.19911485751286	2.82743338823081	0.398600279233715
2.19911485751286	2.9845130209103	0.407703526410883
2.19911485751286	3.14159265358979	0.416711455471534
2.35619449019234	-3.14159265358979	0.424288740244204
2.35619449019234	-2.9845130209103	0.43182355437695
2.35619449019234	-2.82743338823081	0.438248557092272
2.35619449019234	-2.67035375555132	0.443182781387936
2.35619449019234	-2.51327412287183	0.446295252107513
2.35619449019234	-2.35619449019234	0.447359599047348
2.35619449019234	-2.19911485751286	0.446295252107513
2.35619449019234	-2.04203522483337	0.443182781387936
2.35619449019234	-1.88495559215388	0.438248557092272
2.35619449019234	-1.72787595947439	0.43182355437695
2.35619449019234	-1.5707963267949	0.424288740244204
2.35619449019234	-1.41371669411541	0.416022183896407
2.35619449019234	-1.25663706143592	0.40736034460977
2.35619449019234	-1.09955742875643	0.398579443336634
2.35619449019234	-0.942477796076938	0.389895351709063
2.35619449019234	-0.785398163397448	0.381475243810663
2.35619449019234	-0.628318530717959	0.373453030887683
2.35619449019234	-0.471238898038469	0.365942636422783
2.35619449019234	-0.314159265358979	0.359046410298746
2.35619449019234	-0.15707963267949	0.352858659635478
2.35619449019234	0	0.347465696278802
2.35619449019234	0.15707963267949	0.342944118458487
2.35619449019234	0.314159265358979	0.339358713571868
2.35619449019234	0.471238898038469	0.336760800533584
2.35619449019234	0.628318530717959	0.335187285792251
2.35619449019234	0.785398163397448	0.334660322419359
2.35619449019234	0.942477796076938	0.335187285792251
2.35619449019234	1.09955742875643	0.336760800533584
2.35619449019234	1.25663706143592	0.339358713571868
2.35619449019234	1.41371669411541	0.342944118458487
2.35619449019234	1.5707963267949	0.347465696278801
2.35619449019234	1.72787595947439	0.352858659635478
2.35619449019234	1.88495559215388	0.359046410298746
2.35619449019234	2.04203522483337	0.365942636422783
2.35619449019234	2.19911485751286	0.373453030887683
2.35619449019234	2.35619449019234	0.381475243810663
2.35619449019234	2.51327412287183	0.389895351709063
2.35619449019234	2.67035375555132	0.398579443336634
2.35619449019234	2.82743338823081	0.40736034460977
2.35619449019234	2.9845130209103	0.416022183896408
2.35619449019234	3.14159265358979	0.424288740244204
2.51327412287183	-3.14159265358979	0.434246811952579
2.51327412287183	-2.9845130209103	0.44054699240941
2.51327412287183	-2.82743338823081	0.445377812472742
2.51327412287183	-2.67035375555132	0.448401341991858
2.51327412287183	-2.51327412287183	0.449375716187971
2.51327412287183	-2.35619449019234	0.448202667523835
2.51327412287183	-2.19911485751286	0.444946504082277
2.51327412287183	-2.04203522483337	0.439820585868794
2.51327412287183	-1.88495559215388	0.433148706570954
2.51327412287183	-1.72787595947439	0.425314469190605
2.51327412287183	-1.5707963267949	0.416711455471535
2.51327412287183	-1.41371669411541	0.407703526410882
2.51327412287183	-1.25663706143592	0.398600279233715
2.51327412287183	-1.09955742875643	0.389648404986313
2.51327412287183	-0.942477796076938	0.381035993628748
2.51327412287183	-0.785398163397448	0.372904558759667
2.51327412287183	-0.628318530717959	0.365363261633954
2.51327412287183	-0.471238898038469	0.358501199239464
2.51327412287183	-0.314159265358979	0.35239572133763
2.51327412287183	-0.15707963267949	0.34711660227616
2.51327412287183	0	0.342727019718771
2.51327412287183	0.15707963267949	0.339282660632421
2.51327412287183	0.314159265358979	0.336830113735861
2.51327412287183	0.471238898038469	0.335405292829455
2.51327412287183	0.628318530717959	0.33503218772368
2.51327412287183	0.785398163397448	0.335721900615169
2.51327412287183	0.942477796076938	0.337471764478442
2.51327412287183	1.09955742875643	0.340264362528246
2.51327412287183	1.25663706143592	0.344066428446451
2.51327412287183	1.41371669411541	0.348827823125772
2.51327412287183	1.5707963267949	0.354480955635449
2.51327412287183	1.72787595947439	0.360941050816324
2.51327412287183	1.88495559215388	0.368107496765363
2.51327412287183	2.04203522483337	0.375866105465389
2.51327412287183	2.19911485751286	0.384091512948489
2.51327412287183	2.35619449019234	0.392648237842356
2.51327412287183	2.51327412287183	0.401388375609248
2.51327412287183	2.67035375555132	0.410144063832382
2.51327412287183	2.82743338823081	0.418714482141243
2.51327412287183	2.9845130209103	0.426850753430445
2.51327412287183	3.14159265358979	0.434246811952579
2.67035375555132	-3.14159265358979	0.446258737036081
2.67035375555132	-2.9845130209103	0.451096141181439
2.67035375555132	-2.82743338823081	0.454085990481431
2.67035375555132	-2.67035375555132	0.454977774534099
2.67035375555132	-2.51327412287183	0.45366260139244
2.67035375555132	-2.35619449019234	0.45019762682422
2.67035375555132	-2.19911485751286	0.444793473850613
2.67035375555132	-2.04203522483337	0.437774674070429
2.67035375555132	-1.88495559215388	0.429529491831455
2.67035375555132	-1.72787595947439	0.420462380137458
2.67035375555132	-1.5707963267949	0.410956261889504
2.67035375555132	-1.41371669411541	0.401347288015656
2.67035375555132	-1.25663706143592	0.391912202430873
2.67035375555132	-1.09955742875643	0.382866831419835
2.67035375555132	-0.942477796076938	0.37437288855966
2.67035375555132	-0.785398163397448	0.366549445404843
2.67035375555132	-0.628318530717959	0.359485436606206
2.67035375555132	-0.471238898038469	0.353250441506289
2.67035375555132	-0.314159265358979	0.347902301191012
2.67035375555132	-0.15707963267949	0.343491375519484
2.67035375555132	0	0.340062077651719
2.67035375555132	0.15707963267949	0.337652657058701
2.67035375555132	0.314159265358979	0.336294132720438
2.67035375555132	0.471238898038469	0.336008979108551
2.67035375555132	0.628318530717959	0.336809810170936
2.67035375555132	0.785398163397448	0.338698022743257
2.67035375555132	0.942477796076938	0.341662228158963
2.67035375555132	1.09955742875643	0.345676338853212
2.67035375555132	1.25663706143592	0.350697350415291
2.67035375555132	1.41371669411541	0.356663091023367
2.67035375555132	1.5707963267949	0.363490399742711
2.67035375555132	1.72787595947439	0.371074247585333
2.67035375555132	1.88495559215388	0.379288163879008
2.67035375555132	2.04203522483337	0.387985949933787
2.67035375555132	2.19911485751286	0.397004070340283
2.67035375555132	2.35619449019234	0.40616338936197
2.67035375555132	2.51327412287183	0.415268295631272
2.67035375555132	2.67035375555132	0.424101299247427
2.67035375555132	2.82743338823081	0.432412905158098
2.67035375555132	2.9845130209103	0.439910865609542
2.67035375555132	3.14159265358979	0.446258737036081
2.82743338823081	-3.14159265358979	0.458758472928986
2.82743338823081	-2.9845130209103	0.461824439929855
2.82743338823081	-2.82743338823081	0.462682157562407
2.82743338823081	-2.67035375555132	0.461226575040384
2.82743338823081	-2.51327412287183	0.457523672312772
2.82743338823081	-2.35619449019234	0.451797166179501
2.82743338823081	-2.19911485751286	0.444385121542589
2.82743338823081	-2.04203522483337	0.43568713128355
2.82743338823081	-1.88495559215388	0.426117574085068
2.82743338823081	-1.72787595947439	0.416070995311406
2.82743338823081	-1.5707963267949	0.405899599964212
2.82743338823081	-1.41371669411541	0.39590098725663
2.82743338823081	-1.25663706143592	0.38631431049923
2.82743338823081	-1.09955742875643	0.377323189002868
2.82743338823081	-0.942477796076938	0.369063441114869
2.82743338823081	-0.785398163397448	0.361633368554196
2.82743338823081	-0.628318530717959	0.355104325491042
2.82743338823081	-0.471238898038469	0.349529791625234
2.82743338823081	-0.314159265358979	0.344951969637417
2.82743338823081	-0.15707963267949	0.341405746544887
2.82743338823081	0	0.338920452553424
2.82743338823081	0.15707963267949	0.337520116938244
2.82743338823081	0.314159265358979	0.337222886234595
2.82743338823081	0.471238898038469	0.338040041881259
2.82743338823081	0.628318530717959	0.33997476377818
2.82743338823081	0.785398163397448	0.343020550929096
2.82743338823081	0.942477796076938	0.34715911056469
2.82743338823081	1.09955742875643	0.352357590979608
2.82743338823081	1.25663706143592	0.358565232230568
2.82743338823081	1.41371669411541	0.36570976497419
2.82743338823081	1.5707963267949	0.373694095198055
2.82743338823081	1.72787595947439	0.382393870492139
2.82743338823081	1.88495559215388	0.39165637072403
2.82743338823081	2.04203522483337	0.40130080329341
2.82743338823081	2.19911485751286	0.411119574386401
2.82743338823081	2.35619449019234	0.420879577813492
2.82743338823081	2.51327412287183	0.430322228317193
2.82743338823081	2.67035375555132	0.439161368143231
2.82743338823081	2.82743338823081	0.447080175494237
2.82743338823081	2.9845130209103	0.453732458452116
2.82743338823081	3.14159265358979	0.458758472928986
2.9845130209103	-3.14159265358979	0.468751564411259
2.9845130209103	-2.9845130209103	0.469728053592722
2.9845130209103	-2.82743338823081	0.468257231716113
2.9845130209103	-2.67035375555132	0.464425105523646
2.9845130209103	-2.51327412287183	0.458479978774348
2.9845130209103	-2.35619449019234	0.450782316579515
2.9845130209103	-2.19911485751286	0.441747187054548
2.9845130209103	-2.04203522483337	0.431797330727526
2.9845130209103	-1.88495559215388	0.421332066474064
2.9845130209103	-1.72787595947439	0.410709331506
2.9845130209103	-1.5707963267949	0.400236552640512
2.9845130209103	-1.41371669411541	0.390167388088733
2.9845130209103	-1.25663706143592	0.380702861807922
2.9845130209103	-1.09955742875643	0.371996037486451
2.9845130209103	-0.942477796076938	0.364159285292536
2.9845130209103	-0.785398163397448	0.35727288243838
2.9845130209103	-0.628318530717959	0.351393568850985
2.9845130209103	-0.471238898038469	0.346561902923243
2.9845130209103	-0.314159265358979	0.342807745663935
2.9845130209103	-0.15707963267949	0.340153747488054
2.9845130209103	0	0.338617135056595
2.9845130209103	0.15707963267949	0.338210294403222
2.9845130209103	0.314159265358979	0.338940615841821
2.9845130209103	0.471238898038469	0.340809873176994
2.9845130209103	0.628318530717959	0.343813158937139
2.9845130209103	0.785398163397448	0.347937196290766
2.9845130209103	0.942477796076938	0.35315777940864
2.9845130209103	1.09955742875643	0.359436192660062
2.9845130209103	1.25663706143592	0.366714700424835
2.9845130209103	1.41371669411541	0.374911499581362
2.9845130209103	1.5707963267949	0.383915763955429
2.9845130209103	1.72787595947439	0.393583466595213
2.9845130209103	1.88495559215388	0.403734482412885
2.9845130209103	2.04203522483337	0.414151094580094
2.9845130209103	2.19911485751286	0.424577617965853
2.9845130209103	2.35619449019234	0.434720688551704
2.9845130209103	2.51327412287183	0.444250220213406
2.9845130209103	2.67035375555132	0.452802512764366
2.9845130209103	2.82743338823081	0.459989667291861
2.9845130209103	2.9845130209103	0.46542226924222
2.9845130209103	3.14159265358979	0.468751564411259
3.14159265358979	-3.14159265358979	0.472660085492027
3.14159265358979	-2.9845130209103	0.471401380331591
3.14159265358979	-2.82743338823081	0.46771934887807
3.14159265358979	-2.67035375555132	0.461873334968185
3.14159265358979	-2.51327412287183	0.454232375032514
3.14159265358979	-2.35619449019234	0.445214069126643
3.14159265358979	-2.19911485751286	0.435237695069697
3.14159265358979	-2.04203522483337	0.424696237796891
3.14159265358979	-1.88495559215388	0.413942662450269
3.14159265358979	-1.72787595947439	0.403284215381461
3.14159265358979	-1.5707963267949	0.392980691532117
3.14159265358979	-1.41371669411541	0.383244985980108
3.14159265358979	-1.25663706143592	0.374245572077238
3.14159265358979	-1.09955742875643	0.366110848860334
3.14159265358979	-0.942477796076938	0.358935032566893
3.14159265358979	-0.785398163397448	0.352784888119961
3.14159265358979	-0.628318530717959	0.3477064036635
3.14159265358979	-0.471238898038469	0.343730603341452
3.14159265358979	-0.314159265358979	0.34087800645263
3.14159265358979	-0.15707963267949	0.339161627319104
3.14159265358979	0	0.338588721528603
3.14159265358979	0.15707963267949	0.339161627319104
3.14159265358979	0.314159265358979	0.34087800645263
3.14159265358979	0.471238898038469	0.343730603341452
3.14159265358979	0.628318530717959	0.3477064036635
3.14159265358979	0.785398163397448	0.35278488811996
3.14159265358979	0.942477796076938	0.358935032566894
3.14159265358979	1.09955742875643	0.366110848860334
3.14159265358979	1.25663706143592	0.374245572077238
3.14159265358979	1.41371669411541	0.383244985980108
3.14159265358979	1.5707963267949	0.392980691532117
3.14159265358979	1.72787595947439	0.403284215381461
3.14159265358979	1.88495559215388	0.413942662450269
3.14159265358979	2.04203522483337	0.424696237796891
3.14159265358979	2.19911485751286	0.435237695069697
3.14159265358979	2.35619449019234	0.445214069126643
3.14159265358979	2.51327412287183	0.454232375032514
3.14159265358979	2.67035375555132	0.461873334968186
3.14159265358979	2.82743338823081	0.46771934887807
3.14159265358979	2.9845130209103	0.471401380331591
3.14159265358979	3.14159265358979	0.472660085492027


==> ch09_mmse100_vec.txt <==
Var1,Var2
-10,0.575364155147381
-8,0.475283800594472
-6,0.383312279429415
-4,0.310204212439388
-2,0.255120013044107
0,0.217264405792077
2,0.194660519996301
4,0.1840975667026
6,0.182822853120325
8,0.186601193925267
10,0.191863641850358
12,0.196999601588509
14,0.203682404767423
16,0.207775934514665
18,0.210828823273642
20,0.211390423831423
22,0.213617787787836
24,0.214604854111792
26,0.215435146356378
28,0.215549800644712
30,0.215220326117497


==> ch09_mmse105_vec.txt <==
Var1,Var2
-10,0.883936550652799
-8,0.821771706502607
-6,0.748605534703957
-4,0.662988128504815
-2,0.565790191765007
0,0.474852203689705
2,0.396433135210477
4,0.335690818743056
6,0.292346885406032
8,0.263383779194683
10,0.243959186653249
12,0.23388478213581
14,0.22733455772969
16,0.222083462845217
18,0.220627078791318
20,0.221556748304237
22,0.215983149584331
24,0.217230687221555
26,0.215311544852755
28,0.215696266113207
30,0.215372946341929


==> ch09_mmse109_vec.txt <==
Var1,Var2
-10,0.929136219717741
-8,0.890463455897347
-6,0.841859067724816
-4,0.771940205714317
-2,0.696292266210437
0,0.605514345149516
2,0.517383796767705
4,0.441234979464224
6,0.371270894146841
8,0.323112174419325
10,0.287108412101225
12,0.263068595879874
14,0.246280439097452
16,0.234090448219784
18,0.228186502308197
20,0.224512761115119
22,0.222054491186732
24,0.217849983496743
26,0.21754044306042
28,0.216667550383076
30,0.215165630013201


==> const_1m2pi.txt <==
Var1,Var2
-10,0.363380227632419
-9.9,0.363380227632419
-9.8,0.363380227632419
-9.7,0.363380227632419
-9.6,0.363380227632419
-9.5,0.363380227632419
-9.4,0.363380227632419
-9.3,0.363380227632419
-9.2,0.363380227632419
-9.1,0.363380227632419
-9,0.363380227632419
-8.9,0.363380227632419
-8.8,0.363380227632419
-8.7,0.363380227632419
-8.6,0.363380227632419
-8.5,0.363380227632419
-8.4,0.363380227632419
-8.3,0.363380227632419
-8.2,0.363380227632419
-8.1,0.363380227632419
-8,0.363380227632419
-7.9,0.363380227632419
-7.8,0.363380227632419
-7.7,0.363380227632419
-7.6,0.363380227632419
-7.5,0.363380227632419
-7.4,0.363380227632419
-7.3,0.363380227632419
-7.2,0.363380227632419
-7.1,0.363380227632419
-7,0.363380227632419
-6.9,0.363380227632419
-6.8,0.363380227632419
-6.7,0.363380227632419
-6.6,0.363380227632419
-6.5,0.363380227632419
-6.4,0.363380227632419
-6.3,0.363380227632419
-6.2,0.363380227632419
-6.1,0.363380227632419
-6,0.363380227632419
-5.9,0.363380227632419
-5.8,0.363380227632419
-5.7,0.363380227632419
-5.6,0.363380227632419
-5.5,0.363380227632419
-5.4,0.363380227632419
-5.3,0.363380227632419
-5.2,0.363380227632419
-5.1,0.363380227632419
-5,0.363380227632419
-4.9,0.363380227632419
-4.8,0.363380227632419
-4.7,0.363380227632419
-4.6,0.363380227632419
-4.5,0.363380227632419
-4.4,0.363380227632419
-4.3,0.363380227632419
-4.2,0.363380227632419
-4.1,0.363380227632419
-4,0.363380227632419
-3.9,0.363380227632419
-3.8,0.363380227632419
-3.7,0.363380227632419
-3.6,0.363380227632419
-3.5,0.363380227632419
-3.4,0.363380227632419
-3.3,0.363380227632419
-3.2,0.363380227632419
-3.1,0.363380227632419
-3,0.363380227632419
-2.9,0.363380227632419
-2.8,0.363380227632419
-2.7,0.363380227632419
-2.6,0.363380227632419
-2.5,0.363380227632419
-2.4,0.363380227632419
-2.3,0.363380227632419
-2.2,0.363380227632419
-2.1,0.363380227632419
-2,0.363380227632419
-1.9,0.363380227632419
-1.8,0.363380227632419
-1.7,0.363380227632419
-1.6,0.363380227632419
-1.5,0.363380227632419
-1.4,0.363380227632419
-1.3,0.363380227632419
-1.2,0.363380227632419
-1.1,0.363380227632419
-1,0.363380227632419
-0.9,0.363380227632419
-0.799999999999999,0.363380227632419
-0.699999999999999,0.363380227632419
-0.6,0.363380227632419
-0.5,0.363380227632419
-0.399999999999999,0.363380227632419
-0.299999999999999,0.363380227632419
-0.199999999999999,0.363380227632419
-0.0999999999999996,0.363380227632419
0,0.363380227632419
0.100000000000001,0.363380227632419
0.200000000000001,0.363380227632419
0.300000000000001,0.363380227632419
0.4,0.363380227632419
0.5,0.363380227632419
0.600000000000001,0.363380227632419
0.700000000000001,0.363380227632419
0.800000000000001,0.363380227632419
0.9,0.363380227632419
1,0.363380227632419
1.1,0.363380227632419
1.2,0.363380227632419
1.3,0.363380227632419
1.4,0.363380227632419
1.5,0.363380227632419
1.6,0.363380227632419
1.7,0.363380227632419
1.8,0.363380227632419
1.9,0.363380227632419
2,0.363380227632419
2.1,0.363380227632419
2.2,0.363380227632419
2.3,0.363380227632419
2.4,0.363380227632419
2.5,0.363380227632419
2.6,0.363380227632419
2.7,0.363380227632419
2.8,0.363380227632419
2.9,0.363380227632419
3,0.363380227632419
3.1,0.363380227632419
3.2,0.363380227632419
3.3,0.363380227632419
3.4,0.363380227632419
3.5,0.363380227632419
3.6,0.363380227632419
3.7,0.363380227632419
3.8,0.363380227632419
3.9,0.363380227632419
4,0.363380227632419
4.1,0.363380227632419
4.2,0.363380227632419
4.3,0.363380227632419
4.4,0.363380227632419
4.5,0.363380227632419
4.6,0.363380227632419
4.7,0.363380227632419
4.8,0.363380227632419
4.9,0.363380227632419
5,0.363380227632419
5.1,0.363380227632419
5.2,0.363380227632419
5.3,0.363380227632419
5.4,0.363380227632419
5.5,0.363380227632419
5.6,0.363380227632419
5.7,0.363380227632419
5.8,0.363380227632419
5.9,0.363380227632419
6,0.363380227632419
6.1,0.363380227632419
6.2,0.363380227632419
6.3,0.363380227632419
6.4,0.363380227632419
6.5,0.363380227632419
6.6,0.363380227632419
6.7,0.363380227632419
6.8,0.363380227632419
6.9,0.363380227632419
7,0.363380227632419
7.1,0.363380227632419
7.2,0.363380227632419
7.3,0.363380227632419
7.4,0.363380227632419
7.5,0.363380227632419
7.6,0.363380227632419
7.7,0.363380227632419
7.8,0.363380227632419
7.9,0.363380227632419
8,0.363380227632419
8.1,0.363380227632419
8.2,0.363380227632419
8.3,0.363380227632419
8.4,0.363380227632419
8.5,0.363380227632419
8.6,0.363380227632419
8.7,0.363380227632419
8.8,0.363380227632419
8.9,0.363380227632419
9,0.363380227632419
9.1,0.363380227632419
9.2,0.363380227632419
9.3,0.363380227632419
9.4,0.363380227632419
9.5,0.363380227632419
9.6,0.363380227632419
9.7,0.363380227632419
9.8,0.363380227632419
9.9,0.363380227632419
10,0.363380227632419
10.1,0.363380227632419
10.2,0.363380227632419
10.3,0.363380227632419
10.4,0.363380227632419
10.5,0.363380227632419
10.6,0.363380227632419
10.7,0.363380227632419
10.8,0.363380227632419
10.9,0.363380227632419
11,0.363380227632419
11.1,0.363380227632419
11.2,0.363380227632419
11.3,0.363380227632419
11.4,0.363380227632419
11.5,0.363380227632419
11.6,0.363380227632419
11.7,0.363380227632419
11.8,0.363380227632419
11.9,0.363380227632419
12,0.363380227632419
12.1,0.363380227632419
12.2,0.363380227632419
12.3,0.363380227632419
12.4,0.363380227632419
12.5,0.363380227632419
12.6,0.363380227632419
12.7,0.363380227632419
12.8,0.363380227632419
12.9,0.363380227632419
13,0.363380227632419
13.1,0.363380227632419
13.2,0.363380227632419
13.3,0.363380227632419
13.4,0.363380227632419
13.5,0.363380227632419
13.6,0.363380227632419
13.7,0.363380227632419
13.8,0.363380227632419
13.9,0.363380227632419
14,0.363380227632419
14.1,0.363380227632419
14.2,0.363380227632419
14.3,0.363380227632419
14.4,0.363380227632419
14.5,0.363380227632419
14.6,0.363380227632419
14.7,0.363380227632419
14.8,0.363380227632419
14.9,0.363380227632419
15,0.363380227632419
15.1,0.363380227632419
15.2,0.363380227632419
15.3,0.363380227632419
15.4,0.363380227632419
15.5,0.363380227632419
15.6,0.363380227632419
15.7,0.363380227632419
15.8,0.363380227632419
15.9,0.363380227632419
16,0.363380227632419
16.1,0.363380227632419
16.2,0.363380227632419
16.3,0.363380227632419
16.4,0.363380227632419
16.5,0.363380227632419
16.6,0.363380227632419
16.7,0.363380227632419
16.8,0.363380227632419
16.9,0.363380227632419
17,0.363380227632419
17.1,0.363380227632419
17.2,0.363380227632419
17.3,0.363380227632419
17.4,0.363380227632419
17.5,0.363380227632419
17.6,0.363380227632419
17.7,0.363380227632419
17.8,0.363380227632419
17.9,0.363380227632419
18,0.363380227632419
18.1,0.363380227632419
18.2,0.363380227632419
18.3,0.363380227632419
18.4,0.363380227632419
18.5,0.363380227632419
18.6,0.363380227632419
18.7,0.363380227632419
18.8,0.363380227632419
18.9,0.363380227632419
19,0.363380227632419
19.1,0.363380227632419
19.2,0.363380227632419
19.3,0.363380227632419
19.4,0.363380227632419
19.5,0.363380227632419
19.6,0.363380227632419
19.7,0.363380227632419
19.8,0.363380227632419
19.9,0.363380227632419
20,0.363380227632419
20.1,0.363380227632419
20.2,0.363380227632419
20.3,0.363380227632419
20.4,0.363380227632419
20.5,0.363380227632419
20.6,0.363380227632419
20.7,0.363380227632419
20.8,0.363380227632419
20.9,0.363380227632419
21,0.363380227632419
21.1,0.363380227632419
21.2,0.363380227632419
21.3,0.363380227632419
21.4,0.363380227632419
21.5,0.363380227632419
21.6,0.363380227632419
21.7,0.363380227632419
21.8,0.363380227632419
21.9,0.363380227632419
22,0.363380227632419
22.1,0.363380227632419
22.2,0.363380227632419
22.3,0.363380227632419
22.4,0.363380227632419
22.5,0.363380227632419
22.6,0.363380227632419
22.7,0.363380227632419
22.8,0.363380227632419
22.9,0.363380227632419
23,0.363380227632419
23.1,0.363380227632419
23.2,0.363380227632419
23.3,0.363380227632419
23.4,0.363380227632419
23.5,0.363380227632419
23.6,0.363380227632419
23.7,0.363380227632419
23.8,0.363380227632419
23.9,0.363380227632419
24,0.363380227632419
24.1,0.363380227632419
24.2,0.363380227632419
24.3,0.363380227632419
24.4,0.363380227632419
24.5,0.363380227632419
24.6,0.363380227632419
24.7,0.363380227632419
24.8,0.363380227632419
24.9,0.363380227632419
25,0.363380227632419
25.1,0.363380227632419
25.2,0.363380227632419
25.3,0.363380227632419
25.4,0.363380227632419
25.5,0.363380227632419
25.6,0.363380227632419
25.7,0.363380227632419
25.8,0.363380227632419
25.9,0.363380227632419
26,0.363380227632419
26.1,0.363380227632419
26.2,0.363380227632419
26.3,0.363380227632419
26.4,0.363380227632419
26.5,0.363380227632419
26.6,0.363380227632419
26.7,0.363380227632419
26.8,0.363380227632419
26.9,0.363380227632419
27,0.363380227632419
27.1,0.363380227632419
27.2,0.363380227632419
27.3,0.363380227632419
27.4,0.363380227632419
27.5,0.363380227632419
27.6,0.363380227632419
27.7,0.363380227632419
27.8,0.363380227632419
27.9,0.363380227632419
28,0.363380227632419
28.1,0.363380227632419
28.2,0.363380227632419
28.3,0.363380227632419
28.4,0.363380227632419
28.5,0.363380227632419
28.6,0.363380227632419
28.7,0.363380227632419
28.8,0.363380227632419
28.9,0.363380227632419
29,0.363380227632419
29.1,0.363380227632419
29.2,0.363380227632419
29.3,0.363380227632419
29.4,0.363380227632419
29.5,0.363380227632419
29.6,0.363380227632419
29.7,0.363380227632419
29.8,0.363380227632419
29.9,0.363380227632419
30,0.363380227632419


==> const_othern16_ch09.txt <==
Var1,Var2
-10,0.2152
-8,0.2152
-6,0.2152
-4,0.2152
-2,0.2152
0,0.2152
2,0.2152
4,0.2152
6,0.2152
8,0.2152
10,0.2152
12,0.2152
14,0.2152
16,0.2152
18,0.2152
20,0.2152
22,0.2152
24,0.2152
26,0.2152
28,0.2152
30,0.2152


==> const_othern2.txt <==
Var1,Var2
-10,0.28885716
-9.9,0.28885716
-9.8,0.28885716
-9.7,0.28885716
-9.6,0.28885716
-9.5,0.28885716
-9.4,0.28885716
-9.3,0.28885716
-9.2,0.28885716
-9.1,0.28885716
-9,0.28885716
-8.9,0.28885716
-8.8,0.28885716
-8.7,0.28885716
-8.6,0.28885716
-8.5,0.28885716
-8.4,0.28885716
-8.3,0.28885716
-8.2,0.28885716
-8.1,0.28885716
-8,0.28885716
-7.9,0.28885716
-7.8,0.28885716
-7.7,0.28885716
-7.6,0.28885716
-7.5,0.28885716
-7.4,0.28885716
-7.3,0.28885716
-7.2,0.28885716
-7.1,0.28885716
-7,0.28885716
-6.9,0.28885716
-6.8,0.28885716
-6.7,0.28885716
-6.6,0.28885716
-6.5,0.28885716
-6.4,0.28885716
-6.3,0.28885716
-6.2,0.28885716
-6.1,0.28885716
-6,0.28885716
-5.9,0.28885716
-5.8,0.28885716
-5.7,0.28885716
-5.6,0.28885716
-5.5,0.28885716
-5.4,0.28885716
-5.3,0.28885716
-5.2,0.28885716
-5.1,0.28885716
-5,0.28885716
-4.9,0.28885716
-4.8,0.28885716
-4.7,0.28885716
-4.6,0.28885716
-4.5,0.28885716
-4.4,0.28885716
-4.3,0.28885716
-4.2,0.28885716
-4.1,0.28885716
-4,0.28885716
-3.9,0.28885716
-3.8,0.28885716
-3.7,0.28885716
-3.6,0.28885716
-3.5,0.28885716
-3.4,0.28885716
-3.3,0.28885716
-3.2,0.28885716
-3.1,0.28885716
-3,0.28885716
-2.9,0.28885716
-2.8,0.28885716
-2.7,0.28885716
-2.6,0.28885716
-2.5,0.28885716
-2.4,0.28885716
-2.3,0.28885716
-2.2,0.28885716
-2.1,0.28885716
-2,0.28885716
-1.9,0.28885716
-1.8,0.28885716
-1.7,0.28885716
-1.6,0.28885716
-1.5,0.28885716
-1.4,0.28885716
-1.3,0.28885716
-1.2,0.28885716
-1.1,0.28885716
-1,0.28885716
-0.9,0.28885716
-0.799999999999999,0.28885716
-0.699999999999999,0.28885716
-0.6,0.28885716
-0.5,0.28885716
-0.399999999999999,0.28885716
-0.299999999999999,0.28885716
-0.199999999999999,0.28885716
-0.0999999999999996,0.28885716
0,0.28885716
0.100000000000001,0.28885716
0.200000000000001,0.28885716
0.300000000000001,0.28885716
0.4,0.28885716
0.5,0.28885716
0.600000000000001,0.28885716
0.700000000000001,0.28885716
0.800000000000001,0.28885716
0.9,0.28885716
1,0.28885716
1.1,0.28885716
1.2,0.28885716
1.3,0.28885716
1.4,0.28885716
1.5,0.28885716
1.6,0.28885716
1.7,0.28885716
1.8,0.28885716
1.9,0.28885716
2,0.28885716
2.1,0.28885716
2.2,0.28885716
2.3,0.28885716
2.4,0.28885716
2.5,0.28885716
2.6,0.28885716
2.7,0.28885716
2.8,0.28885716
2.9,0.28885716
3,0.28885716
3.1,0.28885716
3.2,0.28885716
3.3,0.28885716
3.4,0.28885716
3.5,0.28885716
3.6,0.28885716
3.7,0.28885716
3.8,0.28885716
3.9,0.28885716
4,0.28885716
4.1,0.28885716
4.2,0.28885716
4.3,0.28885716
4.4,0.28885716
4.5,0.28885716
4.6,0.28885716
4.7,0.28885716
4.8,0.28885716
4.9,0.28885716
5,0.28885716
5.1,0.28885716
5.2,0.28885716
5.3,0.28885716
5.4,0.28885716
5.5,0.28885716
5.6,0.28885716
5.7,0.28885716
5.8,0.28885716
5.9,0.28885716
6,0.28885716
6.1,0.28885716
6.2,0.28885716
6.3,0.28885716
6.4,0.28885716
6.5,0.28885716
6.6,0.28885716
6.7,0.28885716
6.8,0.28885716
6.9,0.28885716
7,0.28885716
7.1,0.28885716
7.2,0.28885716
7.3,0.28885716
7.4,0.28885716
7.5,0.28885716
7.6,0.28885716
7.7,0.28885716
7.8,0.28885716
7.9,0.28885716
8,0.28885716
8.1,0.28885716
8.2,0.28885716
8.3,0.28885716
8.4,0.28885716
8.5,0.28885716
8.6,0.28885716
8.7,0.28885716
8.8,0.28885716
8.9,0.28885716
9,0.28885716
9.1,0.28885716
9.2,0.28885716
9.3,0.28885716
9.4,0.28885716
9.5,0.28885716
9.6,0.28885716
9.7,0.28885716
9.8,0.28885716
9.9,0.28885716
10,0.28885716
10.1,0.28885716
10.2,0.28885716
10.3,0.28885716
10.4,0.28885716
10.5,0.28885716
10.6,0.28885716
10.7,0.28885716
10.8,0.28885716
10.9,0.28885716
11,0.28885716
11.1,0.28885716
11.2,0.28885716
11.3,0.28885716
11.4,0.28885716
11.5,0.28885716
11.6,0.28885716
11.7,0.28885716
11.8,0.28885716
11.9,0.28885716
12,0.28885716
12.1,0.28885716
12.2,0.28885716
12.3,0.28885716
12.4,0.28885716
12.5,0.28885716
12.6,0.28885716
12.7,0.28885716
12.8,0.28885716
12.9,0.28885716
13,0.28885716
13.1,0.28885716
13.2,0.28885716
13.3,0.28885716
13.4,0.28885716
13.5,0.28885716
13.6,0.28885716
13.7,0.28885716
13.8,0.28885716
13.9,0.28885716
14,0.28885716
14.1,0.28885716
14.2,0.28885716
14.3,0.28885716
14.4,0.28885716
14.5,0.28885716
14.6,0.28885716
14.7,0.28885716
14.8,0.28885716
14.9,0.28885716
15,0.28885716
15.1,0.28885716
15.2,0.28885716
15.3,0.28885716
15.4,0.28885716
15.5,0.28885716
15.6,0.28885716
15.7,0.28885716
15.8,0.28885716
15.9,0.28885716
16,0.28885716
16.1,0.28885716
16.2,0.28885716
16.3,0.28885716
16.4,0.28885716
16.5,0.28885716
16.6,0.28885716
16.7,0.28885716
16.8,0.28885716
16.9,0.28885716
17,0.28885716
17.1,0.28885716
17.2,0.28885716
17.3,0.28885716
17.4,0.28885716
17.5,0.28885716
17.6,0.28885716
17.7,0.28885716
17.8,0.28885716
17.9,0.28885716
18,0.28885716
18.1,0.28885716
18.2,0.28885716
18.3,0.28885716
18.4,0.28885716
18.5,0.28885716
18.6,0.28885716
18.7,0.28885716
18.8,0.28885716
18.9,0.28885716
19,0.28885716
19.1,0.28885716
19.2,0.28885716
19.3,0.28885716
19.4,0.28885716
19.5,0.28885716
19.6,0.28885716
19.7,0.28885716
19.8,0.28885716
19.9,0.28885716
20,0.28885716
20.1,0.28885716
20.2,0.28885716
20.3,0.28885716
20.4,0.28885716
20.5,0.28885716
20.6,0.28885716
20.7,0.28885716
20.8,0.28885716
20.9,0.28885716
21,0.28885716
21.1,0.28885716
21.2,0.28885716
21.3,0.28885716
21.4,0.28885716
21.5,0.28885716
21.6,0.28885716
21.7,0.28885716
21.8,0.28885716
21.9,0.28885716
22,0.28885716
22.1,0.28885716
22.2,0.28885716
22.3,0.28885716
22.4,0.28885716
22.5,0.28885716
22.6,0.28885716
22.7,0.28885716
22.8,0.28885716
22.9,0.28885716
23,0.28885716
23.1,0.28885716
23.2,0.28885716
23.3,0.28885716
23.4,0.28885716
23.5,0.28885716
23.6,0.28885716
23.7,0.28885716
23.8,0.28885716
23.9,0.28885716
24,0.28885716
24.1,0.28885716
24.2,0.28885716
24.3,0.28885716
24.4,0.28885716
24.5,0.28885716
24.6,0.28885716
24.7,0.28885716
24.8,0.28885716
24.9,0.28885716
25,0.28885716
25.1,0.28885716
25.2,0.28885716
25.3,0.28885716
25.4,0.28885716
25.5,0.28885716
25.6,0.28885716
25.7,0.28885716
25.8,0.28885716
25.9,0.28885716
26,0.28885716
26.1,0.28885716
26.2,0.28885716
26.3,0.28885716
26.4,0.28885716
26.5,0.28885716
26.6,0.28885716
26.7,0.28885716
26.8,0.28885716
26.9,0.28885716
27,0.28885716
27.1,0.28885716
27.2,0.28885716
27.3,0.28885716
27.4,0.28885716
27.5,0.28885716
27.6,0.28885716
27.7,0.28885716
27.8,0.28885716
27.9,0.28885716
28,0.28885716
28.1,0.28885716
28.2,0.28885716
28.3,0.28885716
28.4,0.28885716
28.5,0.28885716
28.6,0.28885716
28.7,0.28885716
28.8,0.28885716
28.9,0.28885716
29,0.28885716
29.1,0.28885716
29.2,0.28885716
29.3,0.28885716
29.4,0.28885716
29.5,0.28885716
29.6,0.28885716
29.7,0.28885716
29.8,0.28885716
29.9,0.28885716
30,0.28885716


==> mmse100_vec.txt <==
Var1,Var2
-10,0.94185105131873
-8,0.912833038796858
-6,0.871908486452501
-4,0.818906126007035
-2,0.753253548794705
0,0.682487232557323
2,0.609110550820165
4,0.545107533433462
6,0.49112618154443
8,0.450631646736255
10,0.421433411587734
12,0.401601759124061
14,0.38724844664277
16,0.378763448362694
18,0.373741011559311
20,0.370369387567946
22,0.367455603042967
24,0.366702938844545
26,0.364648573830199
28,0.363374241300303
30,0.364116213035347


==> mmse105_vec.txt <==
Var1,Var2
-10,0.922094523349976
-8,0.882994066301455
-6,0.835195513987713
-4,0.775751352032011
-2,0.709197401375845
0,0.638682384138211
2,0.57336224261374
4,0.51828150368311
6,0.473739703321341
8,0.440759203453145
10,0.415257357563418
12,0.398600608831749
14,0.386303418499801
16,0.378637803966702
18,0.373231312575429
20,0.369889335462972
22,0.366743351075654
24,0.365505207509304
26,0.364922710616552
28,0.364448100757649
30,0.364299429787088


==> mmse109_vec.txt <==
Var1,Var2
-10,0.859748945892751
-8,0.808724540555704
-6,0.752849672963614
-4,0.690790854959119
-2,0.629946734041861
0,0.57106307517171
2,0.52046214598553
4,0.48015855585751
6,0.44834856238559
8,0.425207592692902
10,0.406619312675665
12,0.393935560326753
14,0.384021927331426
16,0.37759829464768
18,0.372775441331661
20,0.3696951529992
22,0.36665571800119
24,0.365492195874891
26,0.364908503623416
28,0.364449231692724
30,0.364298958814523


==> n2MMSE_ch_corr_only.txt <==
Var1,Var2
-10,0.900406423262427
-9.9,0.89840775311642
-9.8,0.896375533234675
-9.7,0.894309464721596
-9.6,0.892209256949927
-9.5,0.890074628075646
-9.4,0.88790530556218
-9.3,0.885701026713462
-9.2,0.883461539215295
-9.1,0.881186601684438
-9,0.878875984224795
-8.9,0.876529468990034
-8.8,0.874146850751892
-8.7,0.871727937473423
-8.6,0.869272550886332
-8.5,0.866780527071541
-8.4,0.86425171704206
-8.3,0.861685987327178
-8.2,0.85908322055695
-8.1,0.856443316045918
-8,0.853766190374921
-7.9,0.851051777969846
-7.8,0.848300031676078
-7.7,0.845510923327406
-7.6,0.842684444308071
-7.5,0.839820606106603
-7.4,0.836919440860076
-7.3,0.833981001887344
-7.2,0.831005364209818
-7.1,0.82799262505828
-7,0.824942904364246
-6.9,0.821856345234322
-6.8,0.818733114406014
-6.7,0.815573402683422
-6.6,0.812377425351237
-6.5,0.809145422565463
-6.4,0.805877659719288
-6.3,0.802574427782513
-6.2,0.799236043613001
-6.1,0.79586285023857
-6,0.792455217107833
-5.9,0.789013540308477
-5.8,0.785538242751531
-5.7,0.782029774320201
-5.6,0.77848861198192
-5.5,0.774915259862294
-5.4,0.771310249279695
-5.3,0.767674138739333
-5.2,0.764007513885704
-5.1,0.760310987412389
-5,0.756585198928278
-4.9,0.75283081477939
-4.8,0.749048527825549
-4.7,0.745239057171297
-4.6,0.741403147850529
-4.5,0.737541570464452
-4.4,0.733655120772613
-4.3,0.729744619236839
-4.2,0.725810910518083
-4.1,0.72185486292631
-4,0.717877367823673
-3.9,0.713879338981404
-3.8,0.709861711890954
-3.7,0.705825443030083
-3.6,0.701771509084748
-3.5,0.697700906127761
-3.4,0.693614648755368
-3.3,0.689513769183005
-3.2,0.685399316301676
-3.1,0.681272354696484
-3,0.677133963629034
-2.9,0.672985235985526
-2.8,0.668827277192494
-2.7,0.664661204102277
-2.6,0.660488143850407
-2.5,0.656309232687235
-2.4,0.652125614786185
-2.3,0.647938441031157
-2.2,0.643748867785657
-2.1,0.639558055646325
-2,0.635367168183598
-1.9,0.631177370672298
-1.8,0.626989828814995
-1.7,0.622805707461013
-1.6,0.618626169323997
-1.5,0.614452373700954
-1.4,0.610285475195705
-1.3,0.60612662244967
-1.2,0.601976956882873
-1.1,0.597837611448077
-1,0.593709709400844
-0.9,0.589594363088346
-0.799999999999999,0.585492672759629
-0.699999999999999,0.581405725399991
-0.6,0.57733459359205
-0.5,0.573280334405985
-0.399999999999999,0.569243988321337
-0.299999999999999,0.565226578182638
-0.199999999999999,0.561229108191035
-0.0999999999999996,0.55725256293395
0,0.553297906454666
0.100000000000001,0.549366081363629
0.200000000000001,0.545458007993083
0.300000000000001,0.541574583596525
0.4,0.537716681594306
0.5,0.533885150866565
0.600000000000001,0.530080815094518
0.700000000000001,0.52630447215096
0.800000000000001,0.522556893540692
0.9,0.518838823891422
1,0.515150980495532
1.1,0.51149405290294
1.2,0.507868702565131
1.3,0.504275562530305
1.4,0.500715237189386
1.5,0.49718830207256
1.6,0.493695303695807
1.7,0.490236759456801
1.8,0.486813157579394
1.9,0.483424957105796
2,0.480072587935423
2.1,0.476756450909309
2.2,0.473476917938828
2.3,0.470234332177415
2.4,0.467029008233866
2.5,0.463861232425724
2.6,0.460731263071172
2.7,0.457639330817805
2.8,0.454585639006586
2.9,0.451570364069238
3,0.448593655957288
3.1,0.445655638600943
3.2,0.442756410395954
3.3,0.439896044716589
3.4,0.437074590452861
3.5,0.434292072570094
3.6,0.431548492688976
3.7,0.428843829684214
3.8,0.42617804029992
3.9,0.423551059779913
4,0.420962802511106
4.1,0.418413162678202
4.2,0.415902014927962
4.3,0.413429215041323
4.4,0.410994600611727
4.5,0.408597991728025
4.6,0.40623919166042
4.7,0.403917987547927
4.8,0.401634151085907
4.9,0.399387439212291
5,0.397177594791163
5.1,0.395004347292435
5.2,0.392867413466421
5.3,0.390766498012183
5.4,0.388701294238559
5.5,0.386671484716894
5.6,0.384676741924533
5.7,0.382716728878199
5.8,0.380791099756457
5.9,0.37889950051054
6,0.377041569462838
6.1,0.375216937892454
6.2,0.373425230607282
6.3,0.371666066502103
6.4,0.369939059102278
6.5,0.368243817092669
6.6,0.366579944831452
6.7,0.364947042848579
6.8,0.363344708328651
6.9,0.361772535578054
7,0.360230116476236
7.1,0.358717040911038
7.2,0.357232897198063
7.3,0.355777272484077
7.4,0.3543497531345
7.5,0.352949925105058
7.6,0.351577374297708
7.7,0.350231686900997
7.8,0.348912449715003
7.9,0.347619250461081
8,0.346351678076625
8.1,0.345109322995093
8.2,0.343891777411571
8.3,0.342698635534146
8.4,0.341529493821395
8.5,0.340383951206319
8.6,0.339261609307018
8.7,0.338162072624481
8.8,0.337084948727813
8.9,0.336029848427268
9,0.334996385935443
9.1,0.333984179017009
9.2,0.332992849127332
9.3,0.332022021540375
9.4,0.331071325466247
9.5,0.330140394158766
9.6,0.329228865013416
9.7,0.328336379656065
9.8,0.327462584022822
9.9,0.326607128431368
10,0.325769667644157
10.1,0.32494986092382
10.2,0.324147372081109
10.3,0.323361869515764
10.4,0.322593026250587
10.5,0.321840519959095
10.6,0.321104032987045
10.7,0.320383252368156
10.8,0.31967786983433
10.9,0.318987581820674
11,0.318312089465591
11.1,0.317651098606254
11.2,0.317004319769694
11.3,0.316371468159798
11.4,0.315752263640439
11.5,0.315146430715017
11.6,0.314553698502604
11.7,0.313973800710955
11.8,0.313406475606589
11.9,0.312851465982136
12,0.312308519121174
12.1,0.311777386760729
12.2,0.31125782505163
12.3,0.310749594516894
12.4,0.310252460008298
12.5,0.309766190661315
12.6,0.309290559848553
12.7,0.308825345131848
12.8,0.308370328213134
12.9,0.307925294884252
13,0.307490034975781
13.1,0.307064342305042
13.2,0.306648014623367
13.3,0.306240853562746
13.4,0.305842664581941
13.5,0.305453256912177
13.6,0.30507244350248
13.7,0.304700040964752
13.8,0.304335869518665
13.9,0.303979752936438
14,0.303631518487572
14.1,0.303290996883597
14.2,0.302958022222902
14.3,0.302632431935702
14.4,0.302314066729174
14.5,0.302002770532844
14.6,0.301698390444235
14.7,0.301400776674841
14.8,0.301109782496455
14.9,0.300825264187882
15,0.300547080982076
15.1,0.300275095013739
15.2,0.300009171267375
15.3,0.29974917752587
15.4,0.299494984319582
15.5,0.299246464875981
15.6,0.29900349506985
15.7,0.298765953374061
15.8,0.298533720810955
15.9,0.298306680904308
16,0.298084719631936
16.1,0.297867725378905
16.2,0.297655588891387
16.3,0.297448203231155
16.4,0.297245463730717
16.5,0.297047267949113
16.6,0.296853515628352
16.7,0.296664108650515
16.8,0.296478950995512
16.9,0.296297948699498
17,0.296121009813947
17.1,0.295948044365382
17.2,0.295778964315764
17.3,0.295613683523526
17.4,0.295452117705272
17.5,0.295294184398107
17.6,0.295139802922617
17.7,0.294988894346493
17.8,0.29484138144878
17.9,0.294697188684758
18,0.294556242151448
18.1,0.294418469553737
18.2,0.294283800171103
18.3,0.294152164824968
18.4,0.294023495846619
18.5,0.29389772704575
18.6,0.293774793679568
18.7,0.293654632422487
18.8,0.293537181336387
18.9,0.293422379841442
19,0.293310168687497
19.1,0.293200489925997
19.2,0.293093286882451
19.3,0.292988504129437
19.4,0.292886087460124
19.5,0.292785983862312
19.6,0.292688141492985
19.7,0.292592509653363
19.8,0.292499038764444
19.9,0.292407680343038
20,0.292318386978272
20.1,0.292231112308571
20.2,0.292145810999098
20.3,0.292062438719648
20.4,0.291980952122989
20.5,0.291901308823644
20.6,0.291823467377103
20.7,0.291747387259462
20.8,0.291673028847473
20.9,0.291600353399005
21,0.291529323033916
21.1,0.291459900715304
21.2,0.291392050231157
21.3,0.291325736176383
21.4,0.291260923935207
21.5,0.291197579663938
21.6,0.291135670274101
21.7,0.291075163415912
21.8,0.291016027462108
21.9,0.29095823149211
22,0.290901745276527
22.1,0.290846539261979
22.2,0.290792584556246
22.3,0.29073985291373
22.4,0.290688316721223
22.5,0.290637948983983
22.6,0.290588723312097
22.7,0.290540613907147
22.8,0.290493595549152
22.9,0.290447643583785
23,0.29040273390988
23.1,0.290358842967192
23.2,0.290315947724422
23.3,0.290274025667507
23.4,0.290233054788158
23.5,0.290193013572639
23.6,0.290153880990802
23.7,0.29011563648534
23.8,0.290078259961295
23.9,0.290041731775776
24,0.290006032727908
24.1,0.289971144048994
24.2,0.289937047392899
24.3,0.289903724826636
24.4,0.289871158821157
24.5,0.289839332242355
24.6,0.289808228342246
24.7,0.289777830750361
24.8,0.289748123465311
24.9,0.289719090846548
25,0.289690717606303
25.1,0.289662988801694
25.2,0.28963588982702
25.3,0.289609406406215
25.4,0.289583524585469
25.5,0.289558230726015
25.6,0.289533511497074
25.7,0.28950935386895
25.8,0.289485745106286
25.9,0.289462672761461
26,0.289440124668138
26.1,0.289418088934954
26.2,0.289396553939347
26.3,0.289375508321519
26.4,0.289354940978538
26.5,0.289334841058569
26.6,0.289315197955225
26.7,0.289296001302057
26.8,0.289277240967153
26.9,0.289258907047867
27,0.28924098986566
27.1,0.289223479961057
27.2,0.289206368088715
27.3,0.289189645212604
27.4,0.289173302501291
27.5,0.289157331323334
27.6,0.289141723242773
27.7,0.289126470014727
27.8,0.289111563581086
27.9,0.289096996066299
28,0.289082759773258
28.1,0.289068847179274
28.2,0.289055250932142
28.3,0.289041963846291
28.4,0.289028978899026
28.5,0.289016289226851
28.6,0.289003888121874
28.7,0.288991769028294
28.8,0.288979925538963
28.9,0.288968351392033
29,0.288957040467666
29.1,0.288945986784834
29.2,0.288935184498171
29.3,0.288924627894916
29.4,0.288914311391909
29.5,0.288904229532663
29.6,0.288894376984498
29.7,0.28888474853574
29.8,0.288875339092988
29.9,0.288866143678429
30,0.288857157427234


==> n2MMSE_ch_noise_corr_both.txt <==
Var1,Var2
-10,0.921656809723583
-9.9,0.920048207322831
-9.8,0.918411046852273
-9.7,0.916745003623927
-9.6,0.915049756758735
-9.5,0.913324989556976
-9.4,0.911570389878439
-9.3,0.90978565053217
-9.2,0.907970469675615
-9.1,0.906124551222911
-9,0.904247605262069
-8.9,0.902339348480757
-8.8,0.900399504600356
-8.7,0.898427804817919
-8.6,0.896423988255641
-8.5,0.894387802417404
-8.4,0.892319003651926
-8.3,0.890217357622001
-8.2,0.888082639779289
-8.1,0.885914635844068
-8,0.883713142289313
-7.9,0.881477966828457
-7.8,0.879208928906116
-7.7,0.876905860191032
-7.6,0.874568605070477
-7.5,0.872197021145261
-7.4,0.869790979724527
-7.3,0.867350366319402
-7.2,0.864875081134597
-7.1,0.86236503955698
-7,0.859820172640126
-6.9,0.857240427583804
-6.8,0.854625768207354
-6.7,0.851976175415838
-6.6,0.849291647657882
-6.5,0.846572201374025
-6.4,0.843817871434451
-6.3,0.841028711564896
-6.2,0.838204794759541
-6.1,0.835346213679677
-6,0.832453081036931
-5.9,0.82952552995981
-5.8,0.826563714342355
-5.7,0.823567809173662
-5.6,0.820538010847064
-5.5,0.817474537447751
-5.4,0.814377629017649
-5.3,0.811247547796367
-5.2,0.808084578437073
-5.1,0.804889028196169
-5,0.801661227095678
-4.9,0.798401528057284
-4.8,0.795110307007035
-4.7,0.791787962949726
-4.6,0.788434918012068
-4.5,0.785051617453787
-4.4,0.781638529645869
-4.3,0.778196146015216
-4.2,0.774724980955083
-4.1,0.7712255717007
-4,0.767698478169589
-3.9,0.764144282766174
-3.8,0.760563590150341
-3.7,0.756957026969717
-3.6,0.753325241555537
-3.5,0.749668903582032
-3.4,0.745988703689409
-3.3,0.742285353070563
-3.2,0.738559583021777
-3.1,0.734812144457776
-3,0.731043807391588
-2.9,0.727255360379773
-2.8,0.723447609933714
-2.7,0.719621379897714
-2.6,0.7157775107948
-2.5,0.711916859141203
-2.4,0.708040296730588
-2.3,0.704148709889221
-2.2,0.700242998703327
-2.1,0.696324076220018
-2,0.692392867623214
-1.9,0.688450309386106
-1.8,0.684497348401761
-1.7,0.680534941093546
-1.6,0.676564052507124
-1.5,0.672585655385831
-1.4,0.668600729231291
-1.3,0.664610259351198
-1.2,0.660615235896212
-1.1,0.656616652887956
-1,0.652615507240157
-0.9,0.648612797774948
-0.799999999999999,0.644609524236407
-0.699999999999999,0.640606686303392
-0.6,0.636605282603728
-0.5,0.632606309731816
-0.399999999999999,0.628610761271689
-0.299999999999999,0.624619626827548
-0.199999999999999,0.620633891063748
-0.0999999999999996,0.616654532756207
0,0.612682523857125
0.100000000000001,0.608718828574889
0.200000000000001,0.604764402470949
0.300000000000001,0.600820191575422
0.4,0.59688713152308
0.5,0.59296614671134
0.600000000000001,0.589058149481751
0.700000000000001,0.585164039326449
0.800000000000001,0.581284702120903
0.9,0.577421009384243
1,0.573573817568309
1.1,0.569743967376534
1.2,0.565932283113597
1.3,0.56213957206676
1.4,0.558366623919637
1.5,0.554614210199089
1.6,0.550883083755815
1.7,0.547173978279097
1.8,0.543487607846094
1.9,0.539824666505932
2,0.536185827898779
2.1,0.532571744909964
2.2,0.528983049359148
2.3,0.525420351724395
2.4,0.521884240900983
2.5,0.518375283994642
2.6,0.514894026148856
2.7,0.511440990405789
2.8,0.508016677600298
2.9,0.504621566286445
3,0.501256112695856
3.1,0.497920750727183
3.2,0.494615891965904
3.3,0.491341925733621
3.4,0.488099219165973
3.5,0.484888117318233
3.6,0.481708943297631
3.7,0.478561998421382
3.8,0.475447562399418
3.9,0.472365893540729
4,0.469317228982265
4.1,0.466301784939283
4.2,0.463319756976038
4.3,0.460371320295697
4.4,0.45745663004835
4.5,0.454575821655998
4.6,0.451729011153398
4.7,0.448916295543631
4.8,0.446137753167307
4.9,0.443393444084298
5,0.440683410466911
5.1,0.438007677003456
5.2,0.435366251311139
5.3,0.432759124357279
5.4,0.430186270887826
5.5,0.427647649862225
5.6,0.425143204893669
5.7,0.422672864693817
5.8,0.420236543521098
5.9,0.41783414163173
6,0.415465545732636
6.1,0.413130629435457
6.2,0.4108292537109
6.3,0.408561267342685
6.4,0.406326507380413
6.5,0.404124799590668
6.6,0.401955958905744
6.7,0.399819789869392
6.8,0.397716087079029
6.9,0.39564463562387
7,0.393605211518505
7.1,0.391597582131436
7.2,0.389621506608156
7.3,0.387676736288358
7.4,0.38576301511691
7.5,0.383880080048244
7.6,0.382027661443856
7.7,0.380205483462622
7.8,0.378413264443676
7.9,0.376650717281615
8,0.37491754979382
8.1,0.373213465079726
8.2,0.371538161871853
8.3,0.369891334878488
8.4,0.368272675117882
8.5,0.366681870243886
8.6,0.365118604862927
8.7,0.363582560842289
8.8,0.362073417609642
8.9,0.360590852443813
9,0.359134540756783
9.1,0.357704156366913
9.2,0.356299371763438
9.3,0.354919858362256
9.4,0.353565286753058
9.5,0.352235326937867
9.6,0.350929648561053
9.7,0.349647921130914
9.8,0.348389814232898
9.9,0.347154997734586
10,0.345943141982534
10.1,0.344753917991086
10.2,0.343586997623295
10.3,0.342442053764066
10.4,0.341318760485666
10.5,0.340216793205733
10.6,0.339135828837937
10.7,0.338075545935429
10.8,0.337035624827247
10.9,0.336015747747815
11,0.335015598959701
11.1,0.334034864869801
11.2,0.333073234139095
11.3,0.332130397786144
11.4,0.331206049284498
11.5,0.330299884654171
11.6,0.329411602547349
11.7,0.328540904328494
11.8,0.327687494149011
11.9,0.32685107901665
12,0.326031368859782
12.1,0.325228076586732
12.2,0.324440918140328
12.3,0.32366961254781
12.4,0.322913881966274
12.5,0.322173451723793
12.6,0.32144805035638
12.7,0.320737409640934
12.8,0.320041264624322
12.9,0.319359353648752
13,0.318691418373564
13.1,0.318037203793602
13.2,0.317396458254277
13.3,0.316768933463497
13.4,0.316154384500559
13.5,0.315552569822155
13.6,0.314963251265612
13.7,0.3143861940495
13.8,0.313821166771714
13.9,0.313267941405164
14,0.312726293291174
14.1,0.312196001130721
14.2,0.311676846973603
14.3,0.311168616205659
14.4,0.310671097534132
14.5,0.310184082971287
14.6,0.309707367816367
14.7,0.309240750636002
14.8,0.308784033243134
14.9,0.308337020674575
15,0.307899521167265
15.1,0.307471346133321
15.2,0.307052310133948
15.3,0.306642230852304
15.4,0.306240929065375
15.5,0.305848228614951
15.6,0.305463956377751
15.7,0.30508794223478
15.8,0.304720019039978
15.9,0.30436002258821
16,0.304007791582678
16.1,0.303663167601791
16.2,0.303325995065556
16.3,0.302996121201544
16.4,0.302673396010474
16.5,0.30235767223147
16.6,0.302048805307029
16.7,0.301746653347744
16.8,0.301451077096835
16.9,0.301161939894508
17,0.300879107642194
17.1,0.300602448766703
17.2,0.300331834184312
17.3,0.300067137264844
17.4,0.299808233795745
17.5,0.299555001946201
17.6,0.29930732223132
17.7,0.299065077476402
17.8,0.298828152781326
17.9,0.298596435485068
18,0.298369815130391
18.1,0.298148183428698
18.2,0.297931434225097
18.3,0.29771946346368
18.4,0.297512169153027
18.5,0.29730945133197
18.6,0.297111212035617
18.7,0.296917355261652
18.8,0.296727786936922
18.9,0.296542414884338
19,0.296361148790075
19.1,0.296183900171101
19.2,0.296010582343036
19.3,0.295841110388354
19.4,0.295675401124931
19.5,0.29551337307494
19.6,0.295354946434122
19.7,0.295200043041406
19.8,0.295048586348916
19.9,0.294900501392338
20,0.29475571476168
20.1,0.294614154572399
20.2,0.294475750436932
20.3,0.29434043343659
20.4,0.294208136093867
20.5,0.294078792345114
20.6,0.293952337513622
20.7,0.29382870828309
20.8,0.293707842671479
20.9,0.293589680005266
21,0.293474160894084
21.1,0.293361227205753
21.2,0.293250822041697
21.3,0.29314288971275
21.4,0.293037375715353
21.5,0.292934226708119
21.6,0.292833390488798
21.7,0.292734815971606
21.8,0.292638453164942
21.9,0.292544253149467
22,0.292452168056562
22.1,0.292362151047155
22.2,0.2922741562909
22.3,0.292188138945733
22.4,0.292104055137775
22.5,0.292021861941591
22.6,0.291941517360803
22.7,0.291862980309044
22.8,0.291786210591256
22.9,0.29171116888533
23,0.29163781672408
23.1,0.29156611647754
23.2,0.291496031335599
23.3,0.291427525290947
23.4,0.291360563122351
23.5,0.29129511037823
23.6,0.291231133360556
23.7,0.291168599109043
23.8,0.291107475385653
23.9,0.291047730659387
24,0.290989334091374
24.1,0.290932255520244
24.2,0.29087646544779
24.3,0.290821935024903
24.4,0.290768636037786
24.5,0.290716540894436
24.6,0.290665622611397
24.7,0.290615854800768
24.8,0.290567211657472
24.9,0.290519667946785
25,0.2904731989921
25.1,0.290427780662949
25.2,0.290383389363263
25.3,0.290340002019862
25.4,0.290297596071188
25.5,0.290256149456261
25.6,0.290215640603859
25.7,0.290176048421922
25.8,0.29013735228717
25.9,0.290099532034941
26,0.290062567949225
26.1,0.290026440752916
26.2,0.289991131598261
26.3,0.289956622057507
26.4,0.289922894113738
26.5,0.289889930151914
26.6,0.289857712950086
26.7,0.289826225670795
26.8,0.289795451852665
26.9,0.289765375402154
27,0.289735980585489
27.1,0.289707252020773
27.2,0.28967917467025
27.3,0.289651733832741
27.4,0.289624915136237
27.5,0.28959870453065
27.6,0.289573088280721
27.7,0.289548052959072
27.8,0.289523585439412
27.9,0.289499672889891
28,0.289476302766585
28.1,0.289453462807133
28.2,0.289431141024504
28.3,0.289409325700898
28.4,0.289388005381781
28.5,0.289367168870046
28.6,0.289346805220303
28.7,0.289326903733288
28.8,0.289307453950397
28.9,0.289288445648337
29,0.289269868833892
29.1,0.289251713738806
29.2,0.28923397081477
29.3,0.28921663072853
29.4,0.289199684357086
29.5,0.289183122783012
29.6,0.289166937289863
29.7,0.289151119357697
29.8,0.289135660658683
29.9,0.289120553052809
30,0.289105788583689


==> n2MMSE_no_corr.txt <==
Var1,Var2
-10,0.942125475239311
-9.9,0.940902545884673
-9.8,0.939656469552228
-9.7,0.938386922573027
-9.6,0.937093581648517
-9.5,0.935776124099699
-9.4,0.93443422812627
-9.3,0.933067573075852
-9.2,0.931675839723389
-9.1,0.930258710560774
-9,0.928815870096749
-8.9,0.927347005167111
-8.8,0.925851805255228
-8.7,0.924329962822849
-8.6,0.922781173651174
-8.5,0.921205137192114
-8.4,0.91960155692966
-8.3,0.917970140751246
-8.2,0.916310601328957
-8.1,0.914622656510409
-8,0.912906029719107
-7.9,0.911160450364034
-7.8,0.9093856542582
-7.7,0.907581384045854
-7.6,0.905747389638022
-7.5,0.903883428655969
-7.4,0.901989266882206
-7.3,0.900064678718554
-7.2,0.898109447650787
-7.1,0.896123366719325
-7,0.894106238995375
-6.9,0.892057878061933
-6.8,0.88997810849896
-6.7,0.887866766372044
-6.6,0.885723699723793
-6.5,0.883548769067175
-6.4,0.88134184787997
-6.3,0.879102823099459
-6.2,0.876831595616435
-6.1,0.874528080767585
-6,0.872192208825228
-5.9,0.869823925483397
-5.8,0.867423192339176
-5.7,0.864989987368179
-5.6,0.862524305393043
-5.5,0.860026158543755
-5.4,0.857495576708592
-5.3,0.854932607974471
-5.2,0.852337319055431
-5.1,0.849709795707979
-5,0.847050143132011
-4.9,0.844358486355994
-4.8,0.841634970605091
-4.7,0.838879761650918
-4.6,0.836093046141591
-4.5,0.833275031910756
-4.4,0.830425948264283
-4.3,0.827546046243322
-4.2,0.824635598862441
-4.1,0.82169490132159
-4,0.818724271190646
-3.9,0.815724048565363
-3.8,0.812694596193556
-3.7,0.809636299570405
-3.6,0.806549567001835
-3.5,0.803434829634948
-3.4,0.800292541454581
-3.3,0.797123179245111
-3.2,0.7939272425167
-3.1,0.790705253395277
-3,0.787457756475598
-2.9,0.784185318636853
-2.8,0.78088852882036
-2.7,0.777567997768975
-2.6,0.774224357727999
-2.5,0.770858262107387
-2.4,0.767470385105264
-2.3,0.764061421292788
-2.2,0.760632085160568
-2.1,0.757183110626938
-2,0.753715250508495
-1.9,0.750229275953477
-1.8,0.746725975838604
-1.7,0.743206156130199
-1.6,0.73967063921047
-1.5,0.736120263169986
-1.4,0.732555881067468
-1.3,0.72897836015817
-1.2,0.725388581092184
-1.1,0.721787437084155
-1,0.718175833055974
-0.9,0.71455468475412
-0.799999999999999,0.710924917843403
-0.699999999999999,0.707287466978976
-0.6,0.703643274858541
-0.5,0.699993291256745
-0.399999999999999,0.696338472043855
-0.299999999999999,0.692679778190838
-0.199999999999999,0.689018174763028
-0.0999999999999996,0.685354629904613
0,0.681690113816209
0.100000000000001,0.678025597727806
0.200000000000001,0.674362052869391
0.300000000000001,0.67070044944158
0.4,0.667041755588563
0.5,0.663386936375674
0.600000000000001,0.659736952773877
0.700000000000001,0.656092760653443
0.800000000000001,0.652455309789016
0.9,0.648825542878299
1,0.645204394576444
1.1,0.641592790548264
1.2,0.637991646540235
1.3,0.634401867474248
1.4,0.630824346564951
1.5,0.627259964462433
1.6,0.623709588421948
1.7,0.62017407150222
1.8,0.616654251793815
1.9,0.613150951678942
2,0.609664977123923
2.1,0.606197117005481
2.2,0.60274814247185
2.3,0.599318806339631
2.4,0.595909842527155
2.5,0.592521965525031
2.6,0.589155869904419
2.7,0.585812229863443
2.8,0.582491698812059
2.9,0.579194908995565
3,0.575922471156821
3.1,0.572674974237142
3.2,0.569452985115719
3.3,0.566257048387308
3.4,0.563087686177837
3.5,0.559945397997471
3.6,0.556830660630584
3.7,0.553743928062014
3.8,0.550685631438863
3.9,0.547656179067055
4,0.544655956441773
4.1,0.541685326310829
4.2,0.538744628769978
4.3,0.535834181389097
4.4,0.532954279368136
4.5,0.530105195721663
4.6,0.527287181490828
4.7,0.524500465981501
4.8,0.521745257027328
4.9,0.519021741276425
5,0.516330084500408
5.1,0.51367043192444
5.2,0.511042908576988
5.3,0.508447619657947
5.4,0.505884650923827
5.5,0.503354069088664
5.6,0.500855922239375
5.7,0.49839024026424
5.8,0.495957035293243
5.9,0.493556302149021
6,0.491188018807191
6.1,0.488852146864834
6.2,0.486548632015983
6.3,0.48427740453296
6.4,0.482038379752449
6.5,0.479831458565244
6.6,0.477656527908626
6.7,0.475513461260375
6.8,0.473402119133459
6.9,0.471322349570486
7,0.469273988637044
7.1,0.467256860913094
7.2,0.465270779981632
7.3,0.463315548913865
7.4,0.461390960750212
7.5,0.45949679897645
7.6,0.457632837994397
7.7,0.455798843586564
7.8,0.453994573374219
7.9,0.452219777268384
8,0.450474197913311
8.1,0.44875757112201
8.2,0.447069626303462
8.3,0.445410086881172
8.4,0.443778670702758
8.5,0.442175090440305
8.6,0.440599053981244
8.7,0.43905026480957
8.8,0.437528422377191
8.9,0.436033222465308
9,0.434564357535669
9.1,0.433121517071644
9.2,0.431704387909029
9.3,0.430312654556567
9.4,0.428945999506148
9.5,0.427604103532719
9.6,0.426286645983902
9.7,0.424993305059392
9.8,0.42372375808019
9.9,0.422477681747745
10,0.421254752393108
10.1,0.42005464621621
10.2,0.418877039515382
10.3,0.417721608907264
10.4,0.416588031537221
10.5,0.415475985280467
10.6,0.414385148934021
10.7,0.413315202399687
10.8,0.412265826858248
10.9,0.411236704935032
11,0.410227520857075
11.1,0.409237960602053
11.2,0.408267712039196
11.3,0.407316465062387
11.4,0.406383911715643
11.5,0.4054697463112
11.6,0.404573665540407
11.7,0.403695368577624
11.8,0.402834557177366
11.9,0.401990935764866
12,0.401164211520304
12.1,0.400354094456878
12.2,0.399560297492945
12.3,0.398782536518429
12.4,0.398020530455701
12.5,0.397274001315131
12.6,0.396542674245509
12.7,0.395826277579535
12.8,0.395124542874561
12.9,0.394437204948783
13,0.393764001913065
13.1,0.393104675198567
13.2,0.392458969580373
13.3,0.391826633197277
13.4,0.391207417567904
13.5,0.390601077603326
13.6,0.390007371616344
13.7,0.389426061327586
13.8,0.388856911868569
13.9,0.388299691781894
14,0.38775417301869
14.1,0.387220130933475
14.2,0.386697344276548
14.3,0.386185595184062
14.4,0.385684669165889
14.5,0.385194355091413
14.6,0.384714445173371
14.7,0.384244734949838
14.8,0.383785023264498
14.9,0.383335112245283
15,0.382894807281495
15.1,0.382463916999506
15.2,0.382042253237141
15.3,0.381629631016821
15.4,0.38122586851757
15.5,0.38083078704596
15.6,0.380444211006082
15.7,0.380065967868622
15.8,0.379695888139107
15.9,0.379333805325406
16,0.378979555904553
16.1,0.37863297928894
16.2,0.378293917791971
16.3,0.377962216593218
16.4,0.377637723703133
16.5,0.37732028992739
16.6,0.377009768830891
16.7,0.376706016701489
16.8,0.376408892513484
16.9,0.376118257890925
17,0.375833977070766
17.1,0.375555916865917
17.2,0.375283946628228
17.3,0.375017938211434
17.4,0.374757765934108
17.5,0.374503306542645
17.6,0.37425443917431
17.7,0.374011045320377
17.8,0.37377300878939
17.9,0.373540215670566
18,0.373312554297368
18.1,0.373089915211265
18.2,0.372872191125707
18.3,0.372659276890329
18.4,0.372451069455401
18.5,0.372247467836548
18.6,0.372048373079744
18.7,0.37185368822661
18.8,0.371663318280014
18.9,0.371477170169993
19,0.371295152720008
19.1,0.371117176613545
19.2,0.370943154361062
19.3,0.370773000267297
19.4,0.370606630398955
19.5,0.370443962552749
19.6,0.370284916223849
19.7,0.370129412574695
19.8,0.369977374404212
19.9,0.369828726117426
20,0.369683393695464
20.1,0.369541304665975
20.2,0.369402388073941
20.3,0.369266574452901
20.4,0.369133795796587
20.5,0.369003985530961
20.6,0.368877078486667
20.7,0.368753010871895
20.8,0.36863172024565
20.9,0.368513145491429
21,0.368397226791317
21.1,0.368283905600474
21.2,0.368173124622043
21.3,0.36806482778245
21.4,0.36795896020711
21.5,0.367855468196536
21.6,0.367754299202837
21.7,0.367655401806615
21.8,0.367558725694252
21.9,0.367464221635586
22,0.367371841461964
22.1,0.36728153804469
22.2,0.367193265273835
22.3,0.367106978037434
22.4,0.367022632201039
22.5,0.366940184587656
22.6,0.366859592958023
22.7,0.366780815991262
22.8,0.366703813265877
22.9,0.366628545241101
23,0.366554973238594
23.1,0.366483059424469
23.2,0.366412766791669
23.3,0.366344059142662
23.4,0.366276901072478
23.5,0.366211257952046
23.6,0.366147095911877
23.7,0.366084381826033
23.8,0.366023083296425
23.9,0.365963168637404
24,0.365904606860656
24.1,0.365847367660389
24.2,0.365791421398816
24.3,0.365736739091913
24.4,0.365683292395471
24.5,0.365631053591416
24.6,0.365579995574405
24.7,0.365530091838685
24.8,0.365481316465224
24.9,0.365433644109091
25,0.365387049987098
25.1,0.365341509865687
25.2,0.365297000049065
25.3,0.365253497367582
25.4,0.365210979166342
25.5,0.365169423294052
25.6,0.365128808092094
25.7,0.36508911238383
25.8,0.365050315464117
25.9,0.365012397089052
26,0.364975337465912
26.1,0.364939117243324
26.2,0.364903717501623
26.3,0.364869119743416
26.4,0.364835305884348
26.5,0.364802258244058
26.6,0.364769959537323
26.7,0.364738392865389
26.8,0.36470754170749
26.9,0.364677389912541
27,0.364647921691006
27.1,0.364619121606943
27.2,0.364590974570214
27.3,0.364563465828864
27.4,0.364536580961658
27.5,0.36451030587078
27.6,0.364484626774692
27.7,0.364459530201137
27.8,0.364435002980298
27.9,0.364411032238105
28,0.36438760538968
28.1,0.364364710132932
28.2,0.364342334442278
28.3,0.364320466562513
28.4,0.364299095002801
28.5,0.364278208530804
28.6,0.364257796166934
28.7,0.364237847178731
28.8,0.364218351075364
28.9,0.364199297602249
29,0.364180676735785
29.1,0.364162478678211
29.2,0.364144693852563
29.3,0.364127312897748
29.4,0.364110326663732
29.5,0.364093726206821
29.6,0.364077502785052
29.7,0.364061647853684
29.8,0.364046153060791
29.9,0.364031010242945
30,0.364016211420998


==> n2MMSE_noise_corr_only.txt <==
Var1,Var2
-10,0.923010276620844
-9.9,0.921513472750883
-9.8,0.919992876147243
-9.7,0.918448296386077
-9.6,0.916879547985342
-9.5,0.915286450637781
-9.4,0.913668829445041
-9.3,0.912026515152691
-9.2,0.910359344385863
-9.1,0.908667159885252
-9,0.906949810743206
-8.9,0.90520715263963
-8.8,0.903439048077405
-8.7,0.90164536661706
-8.6,0.899825985110384
-8.5,0.897980787932699
-8.4,0.896109667213499
-8.3,0.894212523065145
-8.2,0.892289263809342
-8.1,0.89033980620107
-8,0.888364075649707
-7.9,0.886362006437013
-7.8,0.884333541931701
-7.7,0.882278634800304
-7.6,0.880197247214026
-7.5,0.878089351051319
-7.4,0.875954928095874
-7.3,0.873793970229773
-7.2,0.871606479621501
-7.1,0.869392468908571
-7,0.867151961374484
-6.9,0.864884991119766
-6.8,0.862591603226834
-6.7,0.860271853918443
-6.6,0.857925810709468
-6.5,0.855553552551796
-6.4,0.853155169972095
-6.3,0.850730765202238
-6.2,0.84828045230218
-6.1,0.845804357275066
-6,0.843302618174379
-5.9,0.840775385202942
-5.8,0.838222820803569
-5.7,0.835645099741202
-5.6,0.833042409176355
-5.5,0.830414948729694
-5.4,0.827762930537597
-5.3,0.825086579298536
-5.2,0.82238613231013
-5.1,0.819661839496724
-5,0.816913963427357
-4.9,0.81414277932398
-4.8,0.811348575059791
-4.7,0.808531651147569
-4.6,0.805692320717873
-4.5,0.802830909487
-4.4,0.799947755714574
-4.3,0.797043210150668
-4.2,0.794117635972334
-4.1,0.791171408709463
-4,0.788204916159847
-3.9,0.785218558293366
-3.8,0.782212747145201
-3.7,0.779187906697981
-3.6,0.776144472752795
-3.5,0.773082892788966
-3.4,0.770003625812543
-3.3,0.766907142193415
-3.2,0.763793923491011
-3.1,0.760664462268515
-3,0.757519261895558
-2.9,0.754358836339342
-2.8,0.751183709944187
-2.7,0.747994417199451
-2.6,0.744791502495852
-2.5,0.741575519870168
-2.4,0.738347032738357
-2.3,0.735106613617114
-2.2,0.731854843833919
-2.1,0.728592313225654
-2,0.725319619825843
-1.9,0.722037369540653
-1.8,0.718746175813749
-1.7,0.715446659280159
-1.6,0.71213944740932
-1.5,0.708825174137472
-1.4,0.705504479489641
-1.3,0.702178009191423
-1.2,0.698846414270853
-1.1,0.695510350650633
-1,0.692170478731044
-0.9,0.688827462963894
-0.799999999999999,0.685481971417858
-0.699999999999999,0.682134675335634
-0.6,0.678786248683326
-0.5,0.675437367692533
-0.399999999999999,0.672088710395618
-0.299999999999999,0.668740956154683
-0.199999999999999,0.665394785184796
-0.0999999999999996,0.66205087807204
0,0.658709915286988
0.100000000000001,0.655372576694226
0.200000000000001,0.652039541058589
0.300000000000001,0.648711485548764
0.4,0.645389085238981
0.5,0.642073012609493
0.600000000000001,0.6387639370466
0.700000000000001,0.635462524342955
0.800000000000001,0.632169436198937
0.9,0.628885329725876
1,0.625610856951907
1.1,0.622346664331289
1.2,0.619093392257968
1.3,0.615851674584219
1.4,0.612622138145177
1.5,0.609405402290066
1.6,0.606202078420942
1.7,0.603012769539753
1.8,0.5998380698045
1.9,0.596678564095288
2,0.593534827591031
2.1,0.590407425357549
2.2,0.587296911947786
2.3,0.584203831014863
2.4,0.581128714938618
2.5,0.578072084466294
2.6,0.575034448368002
2.7,0.572016303107503
2.8,0.569018132528912
2.9,0.566040407559771
3,0.563083585931025
3.1,0.560148111914271
3.2,0.557234416076718
3.3,0.554342915054168
3.4,0.551474011342331
3.5,0.548628093106729
3.6,0.545805534011397
3.7,0.543006693066531
3.8,0.540231914495213
3.9,0.537481527619274
4,0.534755846764308
4.1,0.532055171183825
4.2,0.529379785002456
4.3,0.526729957178115
4.4,0.524105941482918
4.5,0.521507976502704
4.6,0.518936285654865
4.7,0.516391077224231
4.8,0.513872544416656
4.9,0.511380865429969
5,0.508916203541866
5.1,0.506478707214319
5.2,0.504068510214043
5.3,0.501685731748516
5.4,0.499330476617036
5.5,0.497002835376262
5.6,0.49470288451968
5.7,0.49243068667039
5.8,0.490186290786615
5.9,0.487969732379301
6,0.485781033741176
6.1,0.483620204186613
6.2,0.481487240301644
6.3,0.479382126203452
6.4,0.477304833808681
6.5,0.475255323109896
6.6,0.4732335424595
6.7,0.47123942886047
6.8,0.469272908263218
6.9,0.467333895867939
7,0.465422296431779
7.1,0.463538004580191
7.2,0.461680905121841
7.3,0.459850873366445
7.4,0.45804777544494
7.5,0.456271468631379
7.6,0.454521801665999
7.7,0.452798615078887
7.8,0.451101741513718
7.9,0.44943100605103
8,0.447786226530549
8.1,0.44616721387208
8.2,0.444573772394501
8.3,0.443005700132428
8.4,0.441462789150128
8.5,0.439944825852298
8.6,0.438451591291315
8.7,0.436982861470642
8.8,0.435538407644021
8.9,0.43411799661018
9,0.432721391002756
9.1,0.431348349575167
9.2,0.429998627480202
9.3,0.428671976544098
9.4,0.427368145534922
9.5,0.426086880425051
9.6,0.424827924647612
9.7,0.423591019346739
9.8,0.422375903621505
9.9,0.421182314763452
10,0.420009988487613
10.1,0.418858659156952
10.2,0.41772806000019
10.3,0.416617923322948
10.4,0.415527980712206
10.5,0.414457963234053
10.6,0.413407601624733
10.7,0.412376626475005
10.8,0.411364768407844
10.9,0.410371758249511
11,0.409397327194055
11.1,0.408441206961286
11.2,0.407503129948311
11.3,0.406582829374681
11.4,0.405680039421249
11.5,0.40479449536283
11.6,0.403925933694751
11.7,0.403074092253394
11.8,0.402238710330853
11.9,0.401419528783806
12,0.40061629013672
12.1,0.399828738679518
12.2,0.399056620559825
12.3,0.398299683869928
12.4,0.397557678728569
12.5,0.396830357357717
12.6,0.39611747415444
12.7,0.395418785758023
12.8,0.394734051112454
12.9,0.394063031524431
13,0.393405490717014
13.1,0.392761194879058
13.2,0.392129912710576
13.3,0.391511415464151
13.4,0.390905476982544
13.5,0.390311873732623
13.6,0.38973038483575
13.7,0.389160792094756
13.8,0.388602880017632
13.9,0.388056435838062
14,0.387521249532922
14.1,0.386997113836883
14.2,0.386483824254203
14.3,0.385981179067879
14.4,0.38548897934622
14.5,0.385007028946996
14.6,0.384535134519257
14.7,0.384073105502926
14.8,0.383620754126284
14.9,0.383177895401443
15,0.382744347117912
15.1,0.382319929834343
15.2,0.381904466868567
15.3,0.381497784286003
15.4,0.381099710886531
15.5,0.380710078189918
15.6,0.380328720419874
15.7,0.379955474486835
15.8,0.379590179969531
15.9,0.379232679095432
16,0.378882816720136
16.1,0.378540440305772
16.2,0.378205399898494
16.3,0.37787754810511
16.4,0.377556740068943
16.5,0.377242833444945
16.6,0.376935688374161
16.7,0.376635167457573
16.8,0.37634113572938
16.9,0.376053460629787
17,0.375772011977324
17.1,0.375496661940758
17.2,0.375227285010647
17.3,0.374963757970563
17.4,0.374705959868044
17.5,0.374453771985302
17.6,0.374207077809724
17.7,0.373965763004211
17.8,0.373729715377385
17.9,0.373498824853688
18,0.373272983443418
18.1,0.373052085212719
18.2,0.37283602625356
18.3,0.372624704653726
18.4,0.372418020466844
18.5,0.372215875682475
18.6,0.37201817419628
18.7,0.371824821780298
18.8,0.371635726053344
18.9,0.371450796451542
19,0.371269944199027
19.1,0.371093082278811
19.2,0.370920125403847
19.3,0.370750989988288
19.4,0.370585594118972
19.5,0.370423857527129
19.6,0.370265701560327
19.7,0.370111049154673
19.8,0.369959824807274
19.9,0.369811954548963
20,0.369667365917304
20.1,0.369525987929879
20.2,0.369387751057873
20.3,0.369252587199949
20.4,0.369120429656427
20.5,0.368991213103771
20.6,0.368864873569394
20.7,0.368741348406765
20.8,0.368620576270849
20.9,0.368502497093857
21,0.368387052061333
21.1,0.368274183588555
21.2,0.368163835297266
21.3,0.368055951992744
21.4,0.367950479641186
21.5,0.367847365347434
21.6,0.367746557333026
21.7,0.367648004914579
21.8,0.367551658482495
21.9,0.36745746948001
22,0.367365390382554
22.1,0.367275374677449
22.2,0.367187376843929
22.3,0.367101352333481
22.4,0.367017257550512
22.5,0.366935049833332
22.6,0.366854687435455
22.7,0.366776129507217
22.8,0.366699336077706
22.9,0.366624268036998
23,0.366550887118707
23.1,0.366479155882834
23.2,0.366409037698919
23.3,0.366340496729491
23.4,0.366273497913815
23.5,0.366208006951927
23.6,0.366143990288962
23.7,0.366081415099764
23.8,0.366020249273777
23.9,0.365960461400221
24,0.365902020753531
24.1,0.365844897279082
24.2,0.365789061579166
24.3,0.365734484899248
24.4,0.365681139114467
24.5,0.365628996716412
24.6,0.365578030800132
24.7,0.365528215051408
24.8,0.365479523734268
24.9,0.365431931678741
25,0.365385414268853
25.1,0.365339947430855
25.2,0.365295507621683
25.3,0.365252071817647
25.4,0.365209617503342
25.5,0.365168122660775
25.6,0.365127565758719
25.7,0.36508792574227
25.8,0.365049182022618
25.9,0.365011314467022
26,0.364974303388989
26.1,0.364938129538652
26.2,0.36490277409334
26.3,0.364868218648344
26.4,0.36483444520787
26.5,0.364801436176176
26.6,0.364769174348897
26.7,0.364737642904535
26.8,0.364706825396142
26.9,0.364676705743162
27,0.364647268223449
27.1,0.364618497465448
27.2,0.364590378440537
27.3,0.364562896455536
27.4,0.364536037145365
27.5,0.36450978646586
27.6,0.364484130686739
27.7,0.364459056384717
27.8,0.364434550436762
27.9,0.364410600013504
28,0.364387192572766
28.1,0.364364315853254
28.2,0.364341957868359
28.3,0.36432010690011
28.4,0.364298751493242
28.5,0.364277880449398
28.6,0.364257482821454
28.7,0.36423754790796
28.8,0.364218065247712
28.9,0.364199024614427
29,0.364180416011541
29.1,0.364162229667119
29.2,0.364144456028866
29.3,0.364127085759262
29.4,0.364110109730783
29.5,0.364093519021242
29.6,0.364077304909221
29.7,0.364061458869602
29.8,0.364045972569206
29.9,0.364030837862509
30,0.36401604678747


==> sim2_MMSE_Ncorr_only.txt <==
Var1,Var2
-10,0.921067485173153
-8,0.8884292312992
-6,0.843995518932746
-4,0.788559930629051
-2,0.726256644480108
0,0.657700215019753
2,0.592949843225251
4,0.535521652678858
6,0.485417262410523
8,0.44797248296796
10,0.421322628472724
12,0.400756568628706
14,0.386922095767772
16,0.379044331208762
18,0.372758518726891
20,0.370213292989804
22,0.367422772937948
24,0.366389471913942
26,0.365871322346517
28,0.364052435891823
30,0.362386994230522


==> sim2_MMSE_No_cor.txt <==
Var1,Var2
-10,0.944017180812509
-8,0.908918444613781
-6,0.872858177987697
-4,0.820451739005767
-2,0.752354328218857
0,0.681392265691401
2,0.609344293042943
4,0.540390237878187
6,0.491338190383458
8,0.451408032285779
10,0.422574111525888
12,0.401535122595373
14,0.387476870002405
16,0.378402892025258
18,0.373094575324535
20,0.370460800747666
22,0.367326053855758
24,0.366007936342946
26,0.365851345767002
28,0.365628478131567
30,0.363970218980826


==> sim2_MMSE_ch_N_cor_both.txt <==
Var1,Var2
-10,0.921991860790645
-8,0.879230474808025
-6,0.836515054571888
-4,0.767049510904356
-2,0.692260543464139
0,0.613578720708816
2,0.535217928421301
4,0.469043005948286
6,0.416138074772153
8,0.374802367078789
10,0.345022267583758
12,0.327457030244482
14,0.311660863270151
16,0.304025382708146
18,0.298466432084845
20,0.2949198318685
22,0.291055645131659
24,0.292567222391011
26,0.290430588013456
28,0.289979556015002
30,0.290279759032732


==> sim2_MMSE_ch_cor_only.txt <==
Var1,Var2
-10,0.898652391876473
-8,0.854251716984785
-6,0.791553518781267
-4,0.713884109335771
-2,0.633677355182761
0,0.558165719384377
2,0.481657878765459
4,0.422549876270597
6,0.379033752378327
8,0.34589154427987
10,0.326380666567766
12,0.31229391864969
14,0.303775200705985
16,0.29958272511151
18,0.293709132723292
20,0.293589466027942
22,0.289816369665815
24,0.290041567114463
26,0.290267187396005
28,0.289517379969433
30,0.289361170802201

